Quantum Decision Theory for Displacement Detection with Finite-Energy GKP States

We develop a quantum-decision-theoretic framework for detecting phase-space displacements with finite-energy, $d$-level Gottesman-Kitaev-Preskill (GKP) probes. For single-mode and entanglement-assisted architectures, we derive the Bayesian minimum-error probability, the optimal Neyman-Pearson receiver-operating characteristic, and the corresponding minimum detectable displacement. Finite-energy effects are treated through exact theta-series displacement kernels, while pure loss followed by quantum-limited amplification is mapped to an effective Gaussian random-displacement channel. Entanglement removes preparation-dependent blind directions and preserves both logical displacement labels, although it does not surpass the pointwise optimized single-mode strategy in the noiseless pure-state setting. We benchmark the resulting protocols against coherent-state, direction-matched squeezed-vacuum, and twin-beam schemes at equal nominal squeezing. Numerical results identify finite-squeezing and lossy regimes in which GKP probes achieve both a lower Bayesian error and a smaller minimum detectable perturbation than the selected Gaussian receivers.

==> FILE_INVENTORY.txt <==
PREFLIGHT_REPORT.txt
README.md
code/__pycache__/fock_gkp.cpython-313.pyc
code/__pycache__/gkp_discrimination.cpython-313.pyc
code/fock_gkp.py
code/generate_equal_squeezing_study.py
code/gkp_discrimination.py
code/smoke_test.py
compile.sh
data/equal_squeezing_convergence.csv
data/equal_squeezing_fixed_eta_summary.csv
data/equal_squeezing_metadata.json
data/equal_squeezing_noiseless.csv
data/equal_squeezing_noisy_map.csv
data/equal_squeezing_np_samples.csv
data/equal_squeezing_np_tmin.csv
data/equal_squeezing_receiver_roc.csv
figures/fig2_equal_squeezing_noiseless.png
figures/fig3_noisy_common_advantage_maps.png
figures/fig4_receiver_and_np_comparison.png
main.bbl
main.pdf
main.tex
mainNotes.bib
references.bib
requirements.txt


==> PREFLIGHT_REPORT.txt <==
PDF preflight
=============

- PDF opens successfully and is not encrypted.
- Page count: 18.
- Text is searchable; the document is not scan-only.
- All fonts are embedded by pdfTeX.
- No unresolved equation, figure, section, or bibliography references were found.
- No forward equation references remain.
- Equation numbering is restricted to displays cited later in the manuscript.
- The final PDF was rendered at 170 dpi and visually inspected, including the TikZ protocol figure and all numerical figures.
- No clipped figures, overlapping text, missing glyphs, or black rendering artifacts were observed.


==> data/equal_squeezing_convergence.csv <==
family,dimension,squeezing_db,eta,t_over_ell,n_cut,gh_order,bayes_error,np_detection,rho_trace,gkp_signal_energy,runtime_seconds
cutoff,5,6,0.8,1,60,25,0.158794786098,0.638009741984,1,2.47231523167,0.977358818054
cutoff,5,6,0.8,1,80,25,0.158794786098,0.638009741987,1,2.47231523168,2.13573718071
cutoff,5,6,0.8,1,100,25,0.158794786098,0.638009741987,1,2.47231523168,3.2583463192
quadrature,5,6,0.8,1,80,17,0.158794744003,0.638010112535,1,2.47231523168,0.849151611328
quadrature,5,6,0.8,1,80,21,0.158794784371,0.638009764609,1,2.47231523168,1.23356461525
quadrature,5,6,0.8,1,80,25,0.158794786098,0.638009741987,1,2.47231523168,1.49714922905
quadrature,5,6,0.8,1,80,29,0.158794786207,0.638009740581,1,2.47231523168,1.90308403969


==> data/equal_squeezing_fixed_eta_summary.csv <==
dimension,squeezing_db,eta,max_common_bayes_advantage,ratio_at_max,positive_interval_start,positive_interval_end,gkp_signal_energy,gaussian_signal_energy
2,6,0.8,0.0112052249843,0.515625,0.015625,1.078125,1.58132505503,0.558065087171
3,6,0.8,0.0164035701728,0.765625,0.015625,1.25,1.71709296944,0.558065087171
5,6,0.8,0.0214147653307,1,0.015625,1.25,2.47231523168,0.558065087171
2,8,0.8,0.00641174166511,0.453125,0.015625,0.890625,2.66083893785,1.11701569101
3,8,0.8,0.0102439237638,0.734375,0.015625,1.25,2.70795094154,1.11701569101
5,8,0.8,0.0120482148413,0.96875,0.015625,1.25,3.14507002571,1.11701569101
2,10,0.8,0.00389801010355,0.421875,0.015625,0.75,4.50003489475,2.025
3,10,0.8,0.00674403131613,0.703125,0.015625,1.25,4.50291024094,2.025
5,10,0.8,0.00725614685591,0.96875,0.015625,1.25,4.61682641077,2.025


==> data/equal_squeezing_metadata.json <==
{
  "equal_squeezing_rule": "tanh(beta_GKP)=exp(-2r)=10^(-s_dB/10)",
  "dimensions_noiseless": [
    2,
    3,
    4,
    5,
    7
  ],
  "dimensions_noisy": [
    2,
    3,
    5
  ],
  "squeezing_db": [
    6.0,
    8.0,
    10.0,
    12.0
  ],
  "map_squeezing_db": 8.0,
  "map_eta_samples": 13,
  "map_t_samples": 81,
  "noiseless_t_samples": 1201,
  "n_cut": 80,
  "gauss_hermite_order": 21,
  "advantage_tolerance": 0.0001,
  "positive_map_fraction": 0.8192465970243749,
  "largest_noisy_map_advantage": {
    "dimension": 5,
    "squeezing_db": 8,
    "eta": 0.95,
    "t_over_ell": 0.578125,
    "t": 0.648077109396,
    "gkp_bayes_error": 0.148022750885,
    "best_selected_gaussian_receiver_error": 0.18611469119,
    "best_selected_gaussian_receiver": "Squeezed homodyne",
    "common_advantage": 0.0380919403049,
    "gkp_signal_energy": 3.14507002571,
    "gaussian_signal_energy": 1.11701569101
  },
  "largest_fixed_eta_advantage": {
    "dimension": 5.0,
    "squeezing_db": 6.0,
    "eta": 0.8,
    "max_common_bayes_advantage": 0.0214147653307,
    "ratio_at_max": 1.0,
    "positive_interval_start": 0.015625,
    "positive_interval_end": 1.25,
    "gkp_signal_energy": 2.47231523168,
    "gaussian_signal_energy": 0.558065087171
  },
  "largest_relative_np_tmin_gain": {
    "dimension": 5,
    "squeezing_db": 6,
    "eta": 0.8,
    "p10": 0.05,
    "target_p11": 0.5,
    "gkp_tmin_over_ell": 0.822457269581,
    "gkp_tmin": 0.921973154373,
    "best_selected_gaussian_tmin_over_ell": 0.899252872282,
    "best_selected_gaussian_tmin": 1.00806089009,
    "best_selected_gaussian_receiver": "Squeezed homodyne",
    "relative_tmin_gain": 0.0853993410174,
    "gkp_signal_energy": 2.47231523168,
    "gaussian_signal_energy": 0.558065087171
  }
}

==> data/equal_squeezing_noisy_map.csv <==
dimension,squeezing_db,eta,t_over_ell,t,gkp_bayes_error,best_selected_gaussian_receiver_error,best_selected_gaussian_receiver,common_advantage,gkp_signal_energy,gaussian_signal_energy
2,8,0.65,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.65,0.015625,0.0276945914204,0.493066339724,0.492971517229,Squeezed homodyne,-9.48224950791e-05,2.66083893785,1.11701569101
2,8,0.65,0.03125,0.0553891828408,0.486142107882,0.485945215836,Squeezed homodyne,-0.000196892045734,2.66083893785,1.11701569101
2,8,0.65,0.046875,0.0830837742612,0.479236599952,0.478923275168,Squeezed homodyne,-0.000313324783879,2.66083893785,1.11701569101
2,8,0.65,0.0625,0.110778365682,0.472358847723,0.471907870513,Squeezed homodyne,-0.000450977209087,2.66083893785,1.11701569101
2,8,0.65,0.078125,0.138472957102,0.465517492943,0.464901171081,Squeezed homodyne,-0.000616321861082,2.66083893785,1.11701569101
2,8,0.65,0.09375,0.166167548522,0.45872066743,0.457905337988,Squeezed homodyne,-0.000815329441823,2.66083893785,1.11701569101
2,8,0.65,0.109375,0.193862139943,0.451975881568,0.45092252226,Squeezed homodyne,-0.00105335930769,2.66083893785,1.11701569101
2,8,0.65,0.125,0.221556731363,0.445289922897,0.443954862846,Squeezed homodyne,-0.00133506005133,2.66083893785,1.11701569101
2,8,0.65,0.140625,0.249251322784,0.438668766289,0.437004484657,Squeezed homodyne,-0.00166428163259,2.66083893785,1.11701569101
2,8,0.65,0.15625,0.276945914204,0.432117496808,0.430073496618,Squeezed homodyne,-0.00204400019035,2.66083893785,1.11701569101
2,8,0.65,0.171875,0.304640505624,0.425640246015,0.423163989753,Squeezed homodyne,-0.00247625626167,2.66083893785,1.11701569101
2,8,0.65,0.1875,0.332335097045,0.41924014194,0.416278035292,Squeezed homodyne,-0.00296210664802,2.66083893785,1.11701569101
2,8,0.65,0.203125,0.360029688465,0.412919272411,0.40941768281,Squeezed homodyne,-0.00350158960098,2.66083893785,1.11701569101
2,8,0.65,0.21875,0.387724279886,0.406678660764,0.402584958397,Squeezed homodyne,-0.00409370236625,2.66083893785,1.11701569101
2,8,0.65,0.234375,0.415418871306,0.400518252343,0.395781862873,Squeezed homodyne,-0.00473638946986,2.66083893785,1.11701569101
2,8,0.65,0.25,0.443113462726,0.394436909571,0.389010370027,Squeezed homodyne,-0.00542653954375,2.66083893785,1.11701569101
2,8,0.65,0.265625,0.470808054147,0.388432412912,0.382272424909,Squeezed homodyne,-0.00615998800298,2.66083893785,1.11701569101
2,8,0.65,0.28125,0.498502645567,0.382501464677,0.375569942161,Squeezed homodyne,-0.00693152251547,2.66083893785,1.11701569101
2,8,0.65,0.296875,0.526197236988,0.376639692717,0.368904804393,Squeezed homodyne,-0.00773488832416,2.66083893785,1.11701569101
2,8,0.65,0.3125,0.553891828408,0.370841652387,0.362278860608,Squeezed homodyne,-0.00856279177911,2.66083893785,1.11701569101
2,8,0.65,0.328125,0.581586419828,0.365100827473,0.355693924681,Squeezed homodyne,-0.00940690279147,2.66083893785,1.11701569101
2,8,0.65,0.34375,0.609281011249,0.35940962586,0.349151773884,Squeezed homodyne,-0.0102578519754,2.66083893785,1.11701569101
2,8,0.65,0.359375,0.636975602669,0.353759311089,0.34265414747,Squeezed homodyne,-0.0111051636187,2.66083893785,1.11701569101
2,8,0.65,0.375,0.66467019409,0.348139500888,0.336202745312,Squeezed homodyne,-0.0119367555766,2.66083893785,1.11701569101
2,8,0.65,0.390625,0.69236478551,0.342535377828,0.329799226598,Squeezed homodyne,-0.0127361512301,2.66083893785,1.11701569101
2,8,0.65,0.40625,0.72005937693,0.33686459508,0.323445208591,Squeezed homodyne,-0.0134193864898,2.66083893785,1.11701569101
2,8,0.65,0.421875,0.747753968351,0.331148494459,0.317142265443,Squeezed homodyne,-0.0140062290158,2.66083893785,1.11701569101
2,8,0.65,0.4375,0.775448559771,0.325443917231,0.310891927079,Squeezed homodyne,-0.014551990152,2.66083893785,1.11701569101
2,8,0.65,0.453125,0.803143151192,0.319758824862,0.304695678135,Squeezed homodyne,-0.0150631467263,2.66083893785,1.11701569101
2,8,0.65,0.46875,0.830837742612,0.314104643864,0.298554956973,Squeezed homodyne,-0.0155496868905,2.66083893785,1.11701569101
2,8,0.65,0.484375,0.858532334032,0.308492280389,0.29247115475,Squeezed homodyne,-0.0160211256384,2.66083893785,1.11701569101
2,8,0.65,0.5,0.886226925453,0.302931840266,0.286445614562,Squeezed homodyne,-0.0164862257045,2.66083893785,1.11701569101
2,8,0.65,0.515625,0.913921516873,0.297432561004,0.28047963065,Squeezed homodyne,-0.016952930354,2.66083893785,1.11701569101
2,8,0.65,0.53125,0.941616108294,0.292002687649,0.274574447678,Squeezed homodyne,-0.017428239971,2.66083893785,1.11701569101
2,8,0.65,0.546875,0.969310699714,0.286649410025,0.268731260078,Squeezed homodyne,-0.0179181499469,2.66083893785,1.11701569101
2,8,0.65,0.5625,0.997005291134,0.281378850168,0.26295121146,Squeezed homodyne,-0.0184276387078,2.66083893785,1.11701569101
2,8,0.65,0.578125,1.02469988255,0.276196073101,0.2572353941,Squeezed homodyne,-0.0189606790014,2.66083893785,1.11701569101
2,8,0.65,0.59375,1.05239447398,0.271105106211,0.251584848482,Squeezed homodyne,-0.0195202577284,2.66083893785,1.11701569101
2,8,0.65,0.609375,1.0800890654,0.266108962062,0.24600056293,Squeezed homodyne,-0.0201083991317,2.66083893785,1.11701569101
2,8,0.65,0.625,1.10778365682,0.261209663913,0.240483473286,Squeezed homodyne,-0.0207261906269,2.66083893785,1.11701569101
2,8,0.65,0.640625,1.13547824824,0.25640827467,0.235034462673,Squeezed homodyne,-0.0213738119967,2.66083893785,1.11701569101
2,8,0.65,0.65625,1.16317283966,0.251704930132,0.22965436132,Squeezed homodyne,-0.0220505688119,2.66083893785,1.11701569101
2,8,0.65,0.671875,1.19086743108,0.247098877174,0.224343946452,Squeezed homodyne,-0.0227549307224,2.66083893785,1.11701569101
2,8,0.65,0.6875,1.2185620225,0.242588517788,0.219103942251,Squeezed homodyne,-0.0234845755365,2.66083893785,1.11701569101
2,8,0.65,0.703125,1.24625661392,0.238171461488,0.213935019883,Squeezed homodyne,-0.0242364416054,2.66083893785,1.11701569101
2,8,0.65,0.71875,1.27395120534,0.233844591023,0.208837797584,Squeezed homodyne,-0.0250067934386,2.66083893785,1.11701569101
2,8,0.65,0.734375,1.30164579676,0.22960414112,0.203812840819,Squeezed homodyne,-0.025791300301,2.66083893785,1.11701569101
2,8,0.65,0.75,1.32934038818,0.225445746506,0.198860662495,Squeezed homodyne,-0.0265850840105,2.66083893785,1.11701569101
2,8,0.65,0.765625,1.3570349796,0.221364256262,0.193981723244,Squeezed homodyne,-0.0273825330177,2.66083893785,1.11701569101
2,8,0.65,0.78125,1.38472957102,0.217352442572,0.18917643176,Squeezed homodyne,-0.028176010812,2.66083893785,1.11701569101
2,8,0.65,0.796875,1.41242416244,0.213388954688,0.184445145196,Squeezed homodyne,-0.0289438094926,2.66083893785,1.11701569101
2,8,0.65,0.8125,1.44011875386,0.209443889691,0.179788169624,Squeezed homodyne,-0.0296557200674,2.66083893785,1.11701569101
2,8,0.65,0.828125,1.46781334528,0.205555366163,0.175205760543,Squeezed homodyne,-0.0303496056198,2.66083893785,1.11701569101
2,8,0.65,0.84375,1.4955079367,0.201729260972,0.170698123447,Squeezed homodyne,-0.0310311375259,2.66083893785,1.11701569101
2,8,0.65,0.859375,1.52320252812,0.197967247688,0.166265414441,Squeezed homodyne,-0.031701833247,2.66083893785,1.11701569101
2,8,0.65,0.875,1.55089711954,0.194270807203,0.161907740915,Squeezed homodyne,-0.0323630662886,2.66083893785,1.11701569101
2,8,0.65,0.890625,1.57859171096,0.190641486472,0.157625162256,Squeezed homodyne,-0.0330163242163,2.66083893785,1.11701569101
2,8,0.65,0.90625,1.60628630238,0.187080936588,0.153417690617,Squeezed homodyne,-0.0336632459707,2.66083893785,1.11701569101
2,8,0.65,0.921875,1.6339808938,0.183590910201,0.149285291727,Squeezed homodyne,-0.0343056184737,2.66083893785,1.11701569101
2,8,0.65,0.9375,1.66167548522,0.180173215099,0.145227885741,Squeezed homodyne,-0.0349453293584,2.66083893785,1.11701569101
2,8,0.65,0.953125,1.68937007664,0.176829633747,0.141245348136,Squeezed homodyne,-0.0355842856115,2.66083893785,1.11701569101
2,8,0.65,0.96875,1.71706466806,0.17356182717,0.137337510643,Squeezed homodyne,-0.0362243165272,2.66083893785,1.11701569101
2,8,0.65,0.984375,1.74475925949,0.170371239309,0.133504162216,Squeezed homodyne,-0.036867077093,2.66083893785,1.11701569101
2,8,0.65,1,1.77245385091,0.1672590127,0.129745050034,Squeezed homodyne,-0.0375139626654,2.66083893785,1.11701569101
2,8,0.65,1.015625,1.80014844233,0.16422592151,0.12605988054,Squeezed homodyne,-0.0381660409699,2.66083893785,1.11701569101
2,8,0.65,1.03125,1.82784303375,0.16127232442,0.122448320504,Squeezed homodyne,-0.0388240039161,2.66083893785,1.11701569101
2,8,0.65,1.046875,1.85553762517,0.158398137931,0.118909998116,Squeezed homodyne,-0.0394881398147,2.66083893785,1.11701569101
2,8,0.65,1.0625,1.88323221659,0.155602830343,0.115444504107,Squeezed homodyne,-0.0401583262361,2.66083893785,1.11701569101
2,8,0.65,1.078125,1.91092680801,0.152885437099,0.112051392892,Squeezed homodyne,-0.0408340442071,2.66083893785,1.11701569101
2,8,0.65,1.09375,1.93862139943,0.150244596055,0.10873018373,Squeezed homodyne,-0.0415144123248,2.66083893785,1.11701569101
2,8,0.65,1.109375,1.96631599085,0.147678591096,0.10548036191,Squeezed homodyne,-0.0421982291864,2.66083893785,1.11701569101
2,8,0.65,1.125,1.99401058227,0.145185376882,0.102301379948,Squeezed homodyne,-0.0428839969339,2.66083893785,1.11701569101
2,8,0.65,1.140625,2.02170517369,0.142762550917,0.0991926588028,Squeezed homodyne,-0.0435698921139,2.66083893785,1.11701569101
2,8,0.65,1.15625,2.04939976511,0.140407224048,0.0961535890984,Squeezed homodyne,-0.0442536349492,2.66083893785,1.11701569101
2,8,0.65,1.171875,2.07709435653,0.138115629774,0.093183532363,Squeezed homodyne,-0.044932097411,2.66083893785,1.11701569101
2,8,0.65,1.1875,2.10478894795,0.135882093219,0.0902818222715,Squeezed homodyne,-0.045600270948,2.66083893785,1.11701569101
2,8,0.65,1.203125,2.13248353937,0.133699989658,0.0874477658959,Squeezed homodyne,-0.0462522237625,2.66083893785,1.11701569101
2,8,0.65,1.21875,2.16017813079,0.131570525435,0.0846806449593,Squeezed homodyne,-0.0468898804753,2.66083893785,1.11701569101
2,8,0.65,1.234375,2.18787272221,0.129497219222,0.0819797170911,Squeezed homodyne,-0.0475175021305,2.66083893785,1.11701569101
2,8,0.65,1.25,2.21556731363,0.12748103092,0.0793442170831,Squeezed homodyne,-0.0481368138369,2.66083893785,1.11701569101
2,8,0.675,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.675,0.015625,0.0276945914204,0.492744899037,0.492623083303,Squeezed homodyne,-0.000121815734008,2.66083893785,1.11701569101
2,8,0.675,0.03125,0.0553891828408,0.485497159773,0.485248688735,Squeezed homodyne,-0.000248471037275,2.66083893785,1.11701569101
2,8,0.675,0.046875,0.0830837742612,0.478264048404,0.47787933584,Squeezed homodyne,-0.000384712564089,2.66083893785,1.11701569101
2,8,0.675,0.0625,0.110778365682,0.47105264171,0.470517538992,Squeezed homodyne,-0.000535102718116,2.66083893785,1.11701569101
2,8,0.675,0.078125,0.138472957102,0.46386973626,0.463165804821,Squeezed homodyne,-0.000703931438649,2.66083893785,1.11701569101
2,8,0.675,0.09375,0.166167548522,0.456721762238,0.455826629659,Squeezed homodyne,-0.000895132579056,2.66083893785,1.11701569101
2,8,0.675,0.109375,0.193862139943,0.449614703231,0.448502496989,Squeezed homodyne,-0.00111220624196,2.66083893785,1.11701569101
2,8,0.675,0.125,0.221556731363,0.44255402323,0.441195874931,Squeezed homodyne,-0.00135814829923,2.66083893785,1.11701569101
2,8,0.675,0.140625,0.249251322784,0.435544601905,0.433909213744,Squeezed homodyne,-0.00163538816095,2.66083893785,1.11701569101
2,8,0.675,0.15625,0.276945914204,0.428590679033,0.426644943363,Squeezed homodyne,-0.00194573566997,2.66083893785,1.11701569101
2,8,0.675,0.171875,0.304640505624,0.421695808757,0.419405470968,Squeezed homodyne,-0.00229033778899,2.66083893785,1.11701569101
2,8,0.675,0.1875,0.332335097045,0.414862824111,0.412193178597,Squeezed homodyne,-0.00266964551421,2.66083893785,1.11701569101
2,8,0.675,0.203125,0.360029688465,0.408093811972,0.40501042079,Squeezed homodyne,-0.00308339118196,2.66083893785,1.11701569101
2,8,0.675,0.21875,0.387724279886,0.401390098397,0.397859522294,Squeezed homodyne,-0.00353057610281,2.66083893785,1.11701569101
2,8,0.675,0.234375,0.415418871306,0.394752243844,0.390742775808,Squeezed homodyne,-0.00400946803572,2.66083893785,1.11701569101
2,8,0.675,0.25,0.443113462726,0.388180047307,0.383662439782,Squeezed homodyne,-0.00451760752502,2.66083893785,1.11701569101
2,8,0.675,0.265625,0.470808054147,0.381672557946,0.37662073628,Squeezed homodyne,-0.00505182166649,2.66083893785,1.11701569101
2,8,0.675,0.28125,0.498502645567,0.375228091846,0.369619848896,Squeezed homodyne,-0.00560824294984,2.66083893785,1.11701569101
2,8,0.675,0.296875,0.526197236988,0.368844250559,0.362661920739,Squeezed homodyne,-0.00618232981981,2.66083893785,1.11701569101
2,8,0.675,0.3125,0.553891828408,0.362517935727,0.355749052483,Squeezed homodyne,-0.00676888324372,2.66083893785,1.11701569101
2,8,0.675,0.328125,0.581586419828,0.356245343409,0.348883300485,Squeezed homodyne,-0.00736204292334,2.66083893785,1.11701569101
2,8,0.675,0.34375,0.609281011249,0.350021878571,0.342066674979,Squeezed homodyne,-0.00795520359118,2.66083893785,1.11701569101
2,8,0.675,0.359375,0.636975602669,0.343841752896,0.335301138344,Squeezed homodyne,-0.0085406145516,2.66083893785,1.11701569101
2,8,0.675,0.375,0.66467019409,0.337694126755,0.328588603447,Squeezed homodyne,-0.00910552330759,2.66083893785,1.11701569101
2,8,0.675,0.390625,0.69236478551,0.331516247157,0.32193093207,Squeezed homodyne,-0.00958531508648,2.66083893785,1.11701569101
2,8,0.675,0.40625,0.72005937693,0.325368672638,0.315329933417,Squeezed homodyne,-0.0100387392204,2.66083893785,1.11701569101
2,8,0.675,0.421875,0.747753968351,0.319263818285,0.308787362703,Squeezed homodyne,-0.0104764555817,2.66083893785,1.11701569101
2,8,0.675,0.4375,0.775448559771,0.313202881995,0.302304919831,Squeezed homodyne,-0.0108979621636,2.66083893785,1.11701569101
2,8,0.675,0.453125,0.803143151192,0.307191743145,0.295884248158,Squeezed homodyne,-0.0113074949876,2.66083893785,1.11701569101
2,8,0.675,0.46875,0.830837742612,0.301239602062,0.289526933341,Squeezed homodyne,-0.0117126687214,2.66083893785,1.11701569101
2,8,0.675,0.484375,0.858532334032,0.295354761323,0.283234502283,Squeezed homodyne,-0.0121202590395,2.66083893785,1.11701569101
2,8,0.675,0.5,0.886226925453,0.289544015116,0.277008422164,Squeezed homodyne,-0.0125355929519,2.66083893785,1.11701569101
2,8,0.675,0.515625,0.913921516873,0.283813036065,0.270850099559,Squeezed homodyne,-0.0129629365058,2.66083893785,1.11701569101
2,8,0.675,0.53125,0.941616108294,0.27816661811,0.264760879659,Squeezed homodyne,-0.0134057384505,2.66083893785,1.11701569101
2,8,0.675,0.546875,0.969310699714,0.272608776129,0.258742045572,Squeezed homodyne,-0.013866730557,2.66083893785,1.11701569101
2,8,0.675,0.5625,0.997005291134,0.267142777702,0.252794817724,Squeezed homodyne,-0.0143479599778,2.66083893785,1.11701569101
2,8,0.675,0.578125,1.02469988255,0.261771155358,0.24692035335,Squeezed homodyne,-0.0148508020079,2.66083893785,1.11701569101
2,8,0.675,0.59375,1.05239447398,0.256495721497,0.241119746074,Squeezed homodyne,-0.0153759754232,2.66083893785,1.11701569101
2,8,0.675,0.609375,1.0800890654,0.25131758962,0.235394025587,Squeezed homodyne,-0.0159235640328,2.66083893785,1.11701569101
2,8,0.675,0.625,1.10778365682,0.246237200486,0.22974415741,Squeezed homodyne,-0.016493043076,2.66083893785,1.11701569101
2,8,0.675,0.640625,1.13547824824,0.241254351788,0.224171042749,Squeezed homodyne,-0.017083309039,2.66083893785,1.11701569101
2,8,0.675,0.65625,1.16317283966,0.236368229338,0.21867551844,Squeezed homodyne,-0.0176927108986,2.66083893785,1.11701569101
2,8,0.675,0.671875,1.19086743108,0.2315774363,0.213258356982,Squeezed homodyne,-0.0183190793177,2.66083893785,1.11701569101
2,8,0.675,0.6875,1.2185620225,0.226880015427,0.20792026666,Squeezed homodyne,-0.0189597487677,2.66083893785,1.11701569101
2,8,0.675,0.703125,1.24625661392,0.22227345909,0.202661891742,Squeezed homodyne,-0.0196115673475,2.66083893785,1.11701569101
2,8,0.675,0.71875,1.27395120534,0.217754694162,0.197483812779,Squeezed homodyne,-0.0202708813826,2.66083893785,1.11701569101
2,8,0.675,0.734375,1.30164579676,0.213319917019,0.192386546966,Squeezed homodyne,-0.0209333700528,2.66083893785,1.11701569101
2,8,0.675,0.75,1.32934038818,0.208962727809,0.187370548601,Squeezed homodyne,-0.0215921792081,2.66083893785,1.11701569101
2,8,0.675,0.765625,1.3570349796,0.204659047088,0.18243620961,Squeezed homodyne,-0.0222228374775,2.66083893785,1.11701569101
2,8,0.675,0.78125,1.38472957102,0.200420492497,0.177583860158,Squeezed homodyne,-0.0228366323389,2.66083893785,1.11701569101
2,8,0.675,0.796875,1.41242416244,0.196257812865,0.172813769324,Squeezed homodyne,-0.0234440435412,2.66083893785,1.11701569101
2,8,0.675,0.8125,1.44011875386,0.192172257199,0.168126145855,Squeezed homodyne,-0.0240461113446,2.66083893785,1.11701569101
2,8,0.675,0.828125,1.46781334528,0.188163843804,0.163521138986,Squeezed homodyne,-0.0246427048185,2.66083893785,1.11701569101
2,8,0.675,0.84375,1.4955079367,0.184233315334,0.158998839328,Squeezed homodyne,-0.0252344760061,2.66083893785,1.11701569101
2,8,0.675,0.859375,1.52320252812,0.180382244319,0.154559279818,Squeezed homodyne,-0.0258229645008,2.66083893785,1.11701569101
2,8,0.675,0.875,1.55089711954,0.176612444275,0.150202436731,Squeezed homodyne,-0.0264100075439,2.66083893785,1.11701569101
2,8,0.675,0.890625,1.57859171096,0.172925635853,0.14592823075,Squeezed homodyne,-0.026997405103,2.66083893785,1.11701569101
2,8,0.675,0.90625,1.60628630238,0.169323326632,0.141736528092,Squeezed homodyne,-0.0275867985404,2.66083893785,1.11701569101
2,8,0.675,0.921875,1.6339808938,0.165806763384,0.137627141686,Squeezed homodyne,-0.0281796216971,2.66083893785,1.11701569101
2,8,0.675,0.9375,1.66167548522,0.162376904897,0.133599832402,Squeezed homodyne,-0.0287770724954,2.66083893785,1.11701569101
2,8,0.675,0.953125,1.68937007664,0.159034398827,0.129654310319,Squeezed homodyne,-0.0293800885079,2.66083893785,1.11701569101
2,8,0.675,0.96875,1.71706466806,0.155779559012,0.125790236051,Squeezed homodyne,-0.029989322961,2.66083893785,1.11701569101
2,8,0.675,0.984375,1.74475925949,0.152612345873,0.122007222097,Squeezed homodyne,-0.0306051237765,2.66083893785,1.11701569101
2,8,0.675,1,1.77245385091,0.149532353463,0.118304834238,Squeezed homodyne,-0.0312275192244,2.66083893785,1.11701569101
2,8,0.675,1.015625,1.80014844233,0.146538805252,0.114682592968,Squeezed homodyne,-0.0318562122839,2.66083893785,1.11701569101
2,8,0.675,1.03125,1.82784303375,0.143630558747,0.111139974947,Squeezed homodyne,-0.0324905837997,2.66083893785,1.11701569101
2,8,0.675,1.046875,1.85553762517,0.140806118014,0.107676414496,Squeezed homodyne,-0.033129703518,2.66083893785,1.11701569101
2,8,0.675,1.0625,1.88323221659,0.138063650761,0.104291305101,Squeezed homodyne,-0.03377234566,2.66083893785,1.11701569101
2,8,0.675,1.078125,1.91092680801,0.135400999466,0.100984000951,Squeezed homodyne,-0.0344169985152,2.66083893785,1.11701569101
2,8,0.675,1.09375,1.93862139943,0.132815664127,0.0977538184867,Squeezed homodyne,-0.0350618456404,2.66083893785,1.11701569101
2,8,0.675,1.109375,1.96631599085,0.130304699297,0.0946000379687,Squeezed homodyne,-0.0357046613286,2.66083893785,1.11701569101
2,8,0.675,1.125,1.99401058227,0.127864278667,0.0915219050563,Squeezed homodyne,-0.0363423736106,2.66083893785,1.11701569101
2,8,0.675,1.140625,2.02170517369,0.125489673429,0.088518632396,Squeezed homodyne,-0.0369710410332,2.66083893785,1.11701569101
2,8,0.675,1.15625,2.04939976511,0.123180272671,0.0855894012164,Squeezed homodyne,-0.0375908714549,2.66083893785,1.11701569101
2,8,0.675,1.171875,2.07709435653,0.120936569599,0.0827333629271,Squeezed homodyne,-0.0382032066715,2.66083893785,1.11701569101
2,8,0.675,1.1875,2.10478894795,0.118758116121,0.0799496407184,Squeezed homodyne,-0.0388084754024,2.66083893785,1.11701569101
2,8,0.675,1.203125,2.13248353937,0.116644130076,0.0772373311585,Squeezed homodyne,-0.0394067989174,2.66083893785,1.11701569101
2,8,0.675,1.21875,2.16017813079,0.114593790671,0.0745955057873,Squeezed homodyne,-0.0399982848836,2.66083893785,1.11701569101
2,8,0.675,1.234375,2.18787272221,0.112606387945,0.0720232127023,Squeezed homodyne,-0.0405831752425,2.66083893785,1.11701569101
2,8,0.675,1.25,2.21556731363,0.110681358616,0.0695194781349,Squeezed homodyne,-0.0411618804806,2.66083893785,1.11701569101
2,8,0.7,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.7,0.015625,0.0276945914204,0.492334476909,0.492248344307,Squeezed homodyne,-8.61326016202e-05,2.66083893785,1.11701569101
2,8,0.7,0.03125,0.0553891828408,0.48467495212,0.484499614938,Squeezed homodyne,-0.000175337181538,2.66083893785,1.11701569101
2,8,0.7,0.046875,0.0830837742612,0.477027359388,0.476756734902,Squeezed homodyne,-0.000270624486222,2.66083893785,1.11701569101
2,8,0.7,0.0625,0.110778365682,0.469397504522,0.469022620586,Squeezed homodyne,-0.000374883936107,2.66083893785,1.11701569101
2,8,0.7,0.078125,0.138472957102,0.461791004249,0.461300178464,Squeezed homodyne,-0.000490825784874,2.66083893785,1.11701569101
2,8,0.7,0.09375,0.166167548522,0.454213228421,0.453592301815,Squeezed homodyne,-0.000620926606541,2.66083893785,1.11701569101
2,8,0.7,0.109375,0.193862139943,0.446669246593,0.445901867474,Squeezed homodyne,-0.000767379118426,2.66083893785,1.11701569101
2,8,0.7,0.125,0.221556731363,0.439163779878,0.438231732613,Squeezed homodyne,-0.000932047264585,2.66083893785,1.11701569101
2,8,0.7,0.140625,0.249251322784,0.431701158932,0.430584731556,Squeezed homodyne,-0.00111642737622,2.66083893785,1.11701569101
2,8,0.7,0.15625,0.276945914204,0.424285288729,0.422963672637,Squeezed homodyne,-0.00132161609251,2.66083893785,1.11701569101
2,8,0.7,0.171875,0.304640505624,0.416919620674,0.41537133511,Squeezed homodyne,-0.00154828556483,2.66083893785,1.11701569101
2,8,0.7,0.1875,0.332335097045,0.409607132385,0.40781046611,Squeezed homodyne,-0.00179666627579,2.66083893785,1.11701569101
2,8,0.7,0.203125,0.360029688465,0.402350315265,0.400283777676,Squeezed homodyne,-0.00206653758882,2.66083893785,1.11701569101
2,8,0.7,0.21875,0.387724279886,0.395151169768,0.392793943839,Squeezed homodyne,-0.00235722592913,2.66083893785,1.11701569101
2,8,0.7,0.234375,0.415418871306,0.388011208114,0.385343597778,Squeezed homodyne,-0.00266761033668,2.66083893785,1.11701569101
2,8,0.7,0.25,0.443113462726,0.380931464131,0.377935329052,Squeezed homodyne,-0.00299613507864,2.66083893785,1.11701569101
2,8,0.7,0.265625,0.470808054147,0.373912509817,0.370571680919,Squeezed homodyne,-0.00334082889735,2.66083893785,1.11701569101
2,8,0.7,0.28125,0.498502645567,0.366954477122,0.363255147729,Squeezed homodyne,-0.00369932939338,2.66083893785,1.11701569101
2,8,0.7,0.296875,0.526197236988,0.360057079377,0.355988172413,Squeezed homodyne,-0.00406890696399,2.66083893785,1.11701569101
2,8,0.7,0.3125,0.553891828408,0.353219616869,0.348773144066,Squeezed homodyne,-0.00444647280383,2.66083893785,1.11701569101
2,8,0.7,0.328125,0.581586419828,0.346440924479,0.341612395622,Squeezed homodyne,-0.0048285288573,2.66083893785,1.11701569101
2,8,0.7,0.34375,0.609281011249,0.339719045781,0.334508201638,Squeezed homodyne,-0.0052108441431,2.66083893785,1.11701569101
2,8,0.7,0.359375,0.636975602669,0.333036937978,0.327462776175,Squeezed homodyne,-0.00557416180295,2.66083893785,1.11701569101
2,8,0.7,0.375,0.66467019409,0.32638109662,0.32047827079,Squeezed homodyne,-0.00590282582969,2.66083893785,1.11701569101
2,8,0.7,0.390625,0.69236478551,0.319785509241,0.31355677264,Squeezed homodyne,-0.00622873660022,2.66083893785,1.11701569101
2,8,0.7,0.40625,0.72005937693,0.313253878418,0.306700302697,Squeezed homodyne,-0.00655357572115,2.66083893785,1.11701569101
2,8,0.7,0.421875,0.747753968351,0.306788719435,0.299910814077,Squeezed homodyne,-0.00687790535785,2.66083893785,1.11701569101
2,8,0.7,0.4375,0.775448559771,0.300393129007,0.293190190493,Squeezed homodyne,-0.00720293851431,2.66083893785,1.11701569101
2,8,0.7,0.453125,0.803143151192,0.294071279139,0.286540244819,Squeezed homodyne,-0.00753103431976,2.66083893785,1.11701569101
2,8,0.7,0.46875,0.830837742612,0.287827982906,0.279962717782,Squeezed homodyne,-0.00786526512404,2.66083893785,1.11701569101
2,8,0.7,0.484375,0.858532334032,0.281667946671,0.273459276774,Squeezed homodyne,-0.00820866989719,2.66083893785,1.11701569101
2,8,0.7,0.5,0.886226925453,0.275595352271,0.267031514782,Squeezed homodyne,-0.00856383748925,2.66083893785,1.11701569101
2,8,0.7,0.515625,0.913921516873,0.26961376431,0.260680949452,Squeezed homodyne,-0.00893281485807,2.66083893785,1.11701569101
2,8,0.7,0.53125,0.941616108294,0.263726156997,0.254409022267,Squeezed homodyne,-0.00931713473021,2.66083893785,1.11701569101
2,8,0.7,0.546875,0.969310699714,0.257934956526,0.248217097854,Squeezed homodyne,-0.00971785867145,2.66083893785,1.11701569101
2,8,0.7,0.5625,0.997005291134,0.252242074284,0.242106463417,Squeezed homodyne,-0.0101356108668,2.66083893785,1.11701569101
2,8,0.7,0.578125,1.02469988255,0.246648931323,0.236078328286,Squeezed homodyne,-0.0105706030365,2.66083893785,1.11701569101
2,8,0.7,0.59375,1.05239447398,0.241156478328,0.230133823598,Squeezed homodyne,-0.0110226547306,2.66083893785,1.11701569101
2,8,0.7,0.609375,1.0800890654,0.235765214131,0.224274002091,Squeezed homodyne,-0.0114912120397,2.66083893785,1.11701569101
2,8,0.7,0.625,1.10778365682,0.230475203983,0.218499838025,Squeezed homodyne,-0.0119753659582,2.66083893785,1.11701569101
2,8,0.7,0.640625,1.13547824824,0.225286096936,0.212812227218,Squeezed homodyne,-0.0124738697179,2.66083893785,1.11701569101
2,8,0.7,0.65625,1.16317283966,0.220197139149,0.207211987202,Squeezed homodyne,-0.0129851519477,2.66083893785,1.11701569101
2,8,0.7,0.671875,1.19086743108,0.215207175423,0.201699857486,Squeezed homodyne,-0.0135073179368,2.66083893785,1.11701569101
2,8,0.7,0.6875,1.2185620225,0.210314606517,0.196276499948,Squeezed homodyne,-0.0140381065685,2.66083893785,1.11701569101
2,8,0.7,0.703125,1.24625661392,0.205517054314,0.190942499318,Squeezed homodyne,-0.0145745549956,2.66083893785,1.11701569101
2,8,0.7,0.71875,1.27395120534,0.200799175305,0.185698363783,Squeezed homodyne,-0.0151008115223,2.66083893785,1.11701569101
2,8,0.7,0.734375,1.30164579676,0.196164328851,0.180544525688,Squeezed homodyne,-0.0156198031631,2.66083893785,1.11701569101
2,8,0.7,0.75,1.32934038818,0.191622219435,0.175481342347,Squeezed homodyne,-0.0161408770882,2.66083893785,1.11701569101
2,8,0.7,0.765625,1.3570349796,0.18717343732,0.170509096943,Squeezed homodyne,-0.0166643403774,2.66083893785,1.11701569101
2,8,0.7,0.78125,1.38472957102,0.182818031494,0.16562799953,Squeezed homodyne,-0.0171900319645,2.66083893785,1.11701569101
2,8,0.7,0.796875,1.41242416244,0.178555943214,0.160838188124,Squeezed homodyne,-0.0177177550904,2.66083893785,1.11701569101
2,8,0.7,0.8125,1.44011875386,0.174387170847,0.156139729881,Squeezed homodyne,-0.018247440966,2.66083893785,1.11701569101
2,8,0.7,0.828125,1.46781334528,0.170311863685,0.151532622362,Squeezed homodyne,-0.0187792413234,2.66083893785,1.11701569101
2,8,0.7,0.84375,1.4955079367,0.16633033621,0.147016794873,Squeezed homodyne,-0.0193135413369,2.66083893785,1.11701569101
2,8,0.7,0.859375,1.52320252812,0.162443002968,0.142592109885,Squeezed homodyne,-0.0198508930823,2.66083893785,1.11701569101
2,8,0.7,0.875,1.55089711954,0.158650274746,0.138258364527,Squeezed homodyne,-0.0203919102187,2.66083893785,1.11701569101
2,8,0.7,0.890625,1.57859171096,0.1549524629,0.134015292139,Squeezed homodyne,-0.0209371707602,2.66083893785,1.11701569101
2,8,0.7,0.90625,1.60628630238,0.151349712203,0.1298625639,Squeezed homodyne,-0.0214871483034,2.66083893785,1.11701569101
2,8,0.7,0.921875,1.6339808938,0.147841960611,0.125799790501,Squeezed homodyne,-0.02204217011,2.66083893785,1.11701569101
2,8,0.7,0.9375,1.66167548522,0.144428918207,0.121826523887,Squeezed homodyne,-0.0226023943194,2.66083893785,1.11701569101
2,8,0.7,0.953125,1.68937007664,0.141110059058,0.117942259039,Squeezed homodyne,-0.0231678000194,2.66083893785,1.11701569101
2,8,0.7,0.96875,1.71706466806,0.137884621213,0.114146435804,Squeezed homodyne,-0.0237381854091,2.66083893785,1.11701569101
2,8,0.7,0.984375,1.74475925949,0.134751609279,0.110438440768,Squeezed homodyne,-0.0243131685111,2.66083893785,1.11701569101
2,8,0.7,1,1.77245385091,0.131709795378,0.106817609167,Squeezed homodyne,-0.0248921862112,2.66083893785,1.11701569101
2,8,0.7,1.015625,1.80014844233,0.128757719081,0.103283226826,Squeezed homodyne,-0.0254744922545,2.66083893785,1.11701569101
2,8,0.7,1.03125,1.82784303375,0.125893681286,0.0998345321308,Squeezed homodyne,-0.0260591491549,2.66083893785,1.11701569101
2,8,0.7,1.046875,1.85553762517,0.123115689438,0.0964707180184,Squeezed homodyne,-0.0266449714195,2.66083893785,1.11701569101
2,8,0.7,1.0625,1.88323221659,0.120421037688,0.0931909339929,Squeezed homodyne,-0.0272301036947,2.66083893785,1.11701569101
2,8,0.7,1.078125,1.91092680801,0.117803854952,0.0899942881523,Squeezed homodyne,-0.0278095667997,2.66083893785,1.11701569101
2,8,0.7,1.09375,1.93862139943,0.115265763948,0.0868798492278,Squeezed homodyne,-0.0283859147202,2.66083893785,1.11701569101
2,8,0.7,1.109375,1.96631599085,0.112806811212,0.08384664863,Squeezed homodyne,-0.0289601625823,2.66083893785,1.11701569101
2,8,0.7,1.125,1.99401058227,0.110425860525,0.080893682498,Squeezed homodyne,-0.0295321780273,2.66083893785,1.11701569101
2,8,0.7,1.140625,2.02170517369,0.108121594173,0.0780199137477,Squeezed homodyne,-0.030101680425,2.66083893785,1.11701569101
2,8,0.7,1.15625,2.04939976511,0.105892664985,0.0752242741158,Squeezed homodyne,-0.0306683908693,2.66083893785,1.11701569101
2,8,0.7,1.171875,2.07709435653,0.103737754268,0.0725056661946,Squeezed homodyne,-0.0312320880738,2.66083893785,1.11701569101
2,8,0.7,1.1875,2.10478894795,0.10165559459,0.0698629654554,Squeezed homodyne,-0.0317926291343,2.66083893785,1.11701569101
2,8,0.7,1.203125,2.13248353937,0.0996449736849,0.0672950222569,Squeezed homodyne,-0.0323499514281,2.66083893785,1.11701569101
2,8,0.7,1.21875,2.16017813079,0.0977047297167,0.0648006638338,Squeezed homodyne,-0.0329040658829,2.66083893785,1.11701569101
2,8,0.7,1.234375,2.18787272221,0.0958337420372,0.062378696265,Squeezed homodyne,-0.0334550457721,2.66083893785,1.11701569101
2,8,0.7,1.25,2.21556731363,0.0940309191325,0.0600279064158,Squeezed homodyne,-0.0340030127167,2.66083893785,1.11701569101
2,8,0.725,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.725,0.015625,0.0276945914204,0.491850808388,0.491842650923,Squeezed homodyne,-8.15746576532e-06,2.66083893785,1.11701569101
2,8,0.725,0.03125,0.0553891828408,0.483706927785,0.483688712059,Squeezed homodyne,-1.82157255205e-05,2.66083893785,1.11701569101
2,8,0.725,0.046875,0.0830837742612,0.475573629097,0.475541589347,Squeezed homodyne,-3.2039749868e-05,2.66083893785,1.11701569101
2,8,0.725,0.0625,0.110778365682,0.467456103812,0.46740468018,Squeezed homodyne,-5.14236323864e-05,2.66083893785,1.11701569101
2,8,0.725,0.078125,0.138472957102,0.459359426216,0.459281369158,Squeezed homodyne,-7.80570582998e-05,2.66083893785,1.11701569101
2,8,0.725,0.09375,0.166167548522,0.451288517879,0.451175023865,Squeezed homodyne,-0.000113494013954,2.66083893785,1.11701569101
2,8,0.725,0.109375,0.193862139943,0.443248115088,0.443088990683,Squeezed homodyne,-0.000159124405325,2.66083893785,1.11701569101
2,8,0.725,0.125,0.221556731363,0.435242739832,0.435026590644,Squeezed homodyne,-0.000216149187985,2.66083893785,1.11701569101
2,8,0.725,0.140625,0.249251322784,0.427276674873,0.426991115344,Squeezed homodyne,-0.000285559529812,2.66083893785,1.11701569101
2,8,0.725,0.15625,0.276945914204,0.419353943342,0.418985822912,Squeezed homodyne,-0.000368120429617,2.66083893785,1.11701569101
2,8,0.725,0.171875,0.304640505624,0.411478293146,0.411013934052,Squeezed homodyne,-0.000464359093659,2.66083893785,1.11701569101
2,8,0.725,0.1875,0.332335097045,0.403653186367,0.403078628155,Squeezed homodyne,-0.000574558212054,2.66083893785,1.11701569101
2,8,0.725,0.203125,0.360029688465,0.395881793553,0.395183039507,Squeezed homodyne,-0.000698754045941,2.66083893785,1.11701569101
2,8,0.725,0.21875,0.387724279886,0.388166992452,0.387330253581,Squeezed homodyne,-0.000836738871112,2.66083893785,1.11701569101
2,8,0.725,0.234375,0.415418871306,0.380511370136,0.379523303432,Squeezed homodyne,-0.000988066703953,2.66083893785,1.11701569101
2,8,0.725,0.25,0.443113462726,0.372917226283,0.371765166201,Squeezed homodyne,-0.0011520600824,2.66083893785,1.11701569101
2,8,0.725,0.265625,0.470808054147,0.36538657287,0.364058759727,Squeezed homodyne,-0.00132781314264,2.66083893785,1.11701569101
2,8,0.725,0.28125,0.498502645567,0.357921118383,0.356406939287,Squeezed homodyne,-0.00151417909601,2.66083893785,1.11701569101
2,8,0.725,0.296875,0.526197236988,0.350522198516,0.348812494454,Squeezed homodyne,-0.0017097040625,2.66083893785,1.11701569101
2,8,0.725,0.3125,0.553891828408,0.343190492989,0.341278146092,Squeezed homodyne,-0.0019123468971,2.66083893785,1.11701569101
2,8,0.725,0.328125,0.581586419828,0.335924635422,0.333806543485,Squeezed homodyne,-0.00211809193639,2.66083893785,1.11701569101
2,8,0.725,0.34375,0.609281011249,0.328713079617,0.326400261612,Squeezed homodyne,-0.00231281800427,2.66083893785,1.11701569101
2,8,0.725,0.359375,0.636975602669,0.32156784536,0.319061798563,Squeezed homodyne,-0.00250604679786,2.66083893785,1.11701569101
2,8,0.725,0.375,0.66467019409,0.314498460357,0.311793573106,Squeezed homodyne,-0.00270488725078,2.66083893785,1.11701569101
2,8,0.725,0.390625,0.69236478551,0.307507814542,0.304597922418,Squeezed homodyne,-0.00290989212357,2.66083893785,1.11701569101
2,8,0.725,0.40625,0.72005937693,0.300598948816,0.297477099958,Squeezed homodyne,-0.00312184885728,2.66083893785,1.11701569101
2,8,0.725,0.421875,0.747753968351,0.293775094739,0.290433273514,Squeezed homodyne,-0.00334182122449,2.66083893785,1.11701569101
2,8,0.725,0.4375,0.775448559771,0.287039596235,0.283468523404,Squeezed homodyne,-0.00357107283107,2.66083893785,1.11701569101
2,8,0.725,0.453125,0.803143151192,0.280395739604,0.276584840846,Squeezed homodyne,-0.00381089875764,2.66083893785,1.11701569101
2,8,0.725,0.46875,0.830837742612,0.273846636504,0.269784126495,Squeezed homodyne,-0.00406251000898,2.66083893785,1.11701569101
2,8,0.725,0.484375,0.858532334032,0.267395149841,0.263068189145,Squeezed homodyne,-0.00432696069547,2.66083893785,1.11701569101
2,8,0.725,0.5,0.886226925453,0.261043844944,0.256438744601,Squeezed homodyne,-0.00460510034259,2.66083893785,1.11701569101
2,8,0.725,0.515625,0.913921516873,0.254794963542,0.249897414719,Squeezed homodyne,-0.00489754882301,2.66083893785,1.11701569101
2,8,0.725,0.53125,0.941616108294,0.248650413534,0.243445726613,Squeezed homodyne,-0.00520468692159,2.66083893785,1.11701569101
2,8,0.725,0.546875,0.969310699714,0.242611767589,0.237085112034,Squeezed homodyne,-0.00552665555495,2.66083893785,1.11701569101
2,8,0.725,0.5625,0.997005291134,0.236680266078,0.230816906914,Squeezed homodyne,-0.00586335916357,2.66083893785,1.11701569101
2,8,0.725,0.578125,1.02469988255,0.230856821725,0.22464235107,Squeezed homodyne,-0.00621447065543,2.66083893785,1.11701569101
2,8,0.725,0.59375,1.05239447398,0.225142023844,0.218562588081,Squeezed homodyne,-0.00657943576338,2.66083893785,1.11701569101
2,8,0.725,0.609375,1.0800890654,0.219536138821,0.21257866532,Squeezed homodyne,-0.00695747350099,2.66083893785,1.11701569101
2,8,0.725,0.625,1.10778365682,0.214039099077,0.206691534151,Squeezed homodyne,-0.00734756492617,2.66083893785,1.11701569101
2,8,0.725,0.640625,1.13547824824,0.208650457587,0.200902050271,Squeezed homodyne,-0.00774840731545,2.66083893785,1.11701569101
2,8,0.725,0.65625,1.16317283966,0.203369216209,0.195210974222,Squeezed homodyne,-0.00815824198714,2.66083893785,1.11701569101
2,8,0.725,0.671875,1.19086743108,0.198191351471,0.189618972036,Squeezed homodyne,-0.00857237943486,2.66083893785,1.11701569101
2,8,0.725,0.6875,1.2185620225,0.193114578156,0.184126616034,Squeezed homodyne,-0.00898796212272,2.66083893785,1.11701569101
2,8,0.725,0.703125,1.24625661392,0.18814495311,0.178734385767,Squeezed homodyne,-0.00941056734272,2.66083893785,1.11701569101
2,8,0.725,0.71875,1.27395120534,0.183282915107,0.173442669091,Squeezed homodyne,-0.00984024601572,2.66083893785,1.11701569101
2,8,0.725,0.734375,1.30164579676,0.178528526989,0.168251763376,Squeezed homodyne,-0.0102767636131,2.66083893785,1.11701569101
2,8,0.725,0.75,1.32934038818,0.173881695797,0.163161876838,Squeezed homodyne,-0.0107198189585,2.66083893785,1.11701569101
2,8,0.725,0.765625,1.3570349796,0.169342279225,0.158173130004,Squeezed homodyne,-0.0111691492218,2.66083893785,1.11701569101
2,8,0.725,0.78125,1.38472957102,0.164910184885,0.153285557278,Squeezed homodyne,-0.0116246276077,2.66083893785,1.11701569101
2,8,0.725,0.796875,1.41242416244,0.160585386003,0.148499108634,Squeezed homodyne,-0.0120862773687,2.66083893785,1.11701569101
2,8,0.725,0.8125,1.44011875386,0.156367850898,0.143813651406,Squeezed homodyne,-0.0125541994917,2.66083893785,1.11701569101
2,8,0.725,0.828125,1.46781334528,0.15225746528,0.139228972176,Squeezed homodyne,-0.0130284931038,2.66083893785,1.11701569101
2,8,0.725,0.84375,1.4955079367,0.148253986401,0.134744778763,Squeezed homodyne,-0.0135092076386,2.66083893785,1.11701569101
2,8,0.725,0.859375,1.52320252812,0.144357022547,0.130360702291,Squeezed homodyne,-0.0139963202558,2.66083893785,1.11701569101
2,8,0.725,0.875,1.55089711954,0.14056602459,0.126076299349,Squeezed homodyne,-0.014489725241,2.66083893785,1.11701569101
2,8,0.725,0.890625,1.57859171096,0.136880282631,0.121891054215,Squeezed homodyne,-0.0149892284162,2.66083893785,1.11701569101
2,8,0.725,0.90625,1.60628630238,0.133298925372,0.117804381155,Squeezed homodyne,-0.0154945442168,2.66083893785,1.11701569101
2,8,0.725,0.921875,1.6339808938,0.129820921324,0.113815626785,Squeezed homodyne,-0.016005294539,2.66083893785,1.11701569101
2,8,0.725,0.9375,1.66167548522,0.126445080837,0.109924072485,Squeezed homodyne,-0.0165210083515,2.66083893785,1.11701569101
2,8,0.725,0.953125,1.68937007664,0.123170056918,0.10612893687,Squeezed homodyne,-0.0170411200478,2.66083893785,1.11701569101
2,8,0.725,0.96875,1.71706466806,0.119994339497,0.102429378294,Squeezed homodyne,-0.017564961203,2.66083893785,1.11701569101
2,8,0.725,0.984375,1.74475925949,0.116916221643,0.098824497402,Squeezed homodyne,-0.0180917242405,2.66083893785,1.11701569101
2,8,0.725,1,1.77245385091,0.113933534521,0.0953133397079,Squeezed homodyne,-0.018620194813,2.66083893785,1.11701569101
2,8,0.725,1.015625,1.80014844233,0.111041788053,0.091894898196,Squeezed homodyne,-0.0191468898569,2.66083893785,1.11701569101
2,8,0.725,1.03125,1.82784303375,0.108240780801,0.088568115945,Squeezed homodyne,-0.0196726648561,2.66083893785,1.11701569101
2,8,0.725,1.046875,1.85553762517,0.105530441764,0.0853318887635,Squeezed homodyne,-0.0201985530001,2.66083893785,1.11701569101
2,8,0.725,1.0625,1.88323221659,0.102909476061,0.0821850678328,Squeezed homodyne,-0.0207244082283,2.66083893785,1.11701569101
2,8,0.725,1.078125,1.91092680801,0.100376408345,0.0791264623515,Squeezed homodyne,-0.0212499459939,2.66083893785,1.11701569101
2,8,0.725,1.09375,1.93862139943,0.0979297138402,0.0761548421765,Squeezed homodyne,-0.0217748716637,2.66083893785,1.11701569101
2,8,0.725,1.109375,1.96631599085,0.0955678714066,0.0732689404542,Squeezed homodyne,-0.0222989309523,2.66083893785,1.11701569101
2,8,0.725,1.125,1.99401058227,0.0932893958116,0.0704674562383,Squeezed homodyne,-0.0228219395734,2.66083893785,1.11701569101
2,8,0.725,1.140625,2.02170517369,0.0910928472034,0.0677490570871,Squeezed homodyne,-0.0233437901163,2.66083893785,1.11701569101
2,8,0.725,1.15625,2.04939976511,0.0889768119277,0.0651123816384,Squeezed homodyne,-0.0238644302894,2.66083893785,1.11701569101
2,8,0.725,1.171875,2.07709435653,0.0869398708952,0.0625560421536,Squeezed homodyne,-0.0243838287416,2.66083893785,1.11701569101
2,8,0.725,1.1875,2.10478894795,0.0849805792328,0.0600786270306,Squeezed homodyne,-0.0249019522022,2.66083893785,1.11701569101
2,8,0.725,1.203125,2.13248353937,0.0830974605874,0.0576787032784,Squeezed homodyne,-0.025418757309,2.66083893785,1.11701569101
2,8,0.725,1.21875,2.16017813079,0.0812890084626,0.0553548189508,Squeezed homodyne,-0.0259341895118,2.66083893785,1.11701569101
2,8,0.725,1.234375,2.18787272221,0.0795536891616,0.0531055055351,Squeezed homodyne,-0.0264481836264,2.66083893785,1.11701569101
2,8,0.725,1.25,2.21556731363,0.077889944401,0.0509292802928,Squeezed homodyne,-0.0269606641082,2.66083893785,1.11701569101
2,8,0.75,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.75,0.015625,0.0276945914204,0.491301592548,0.491400199746,Squeezed homodyne,9.86071985714e-05,2.66083893785,1.11701569101
2,8,0.75,0.03125,0.0553891828408,0.482608474772,0.482804395208,Squeezed homodyne,0.0001959204356,2.66083893785,1.11701569101
2,8,0.75,0.046875,0.0830837742612,0.473925911514,0.47421657653,Squeezed homodyne,0.000290665016089,2.66083893785,1.11701569101
2,8,0.75,0.0625,0.110778365682,0.465259118393,0.465640722736,Squeezed homodyne,0.000381604343063,2.66083893785,1.11701569101
2,8,0.75,0.078125,0.138472957102,0.456613238298,0.457080796192,Squeezed homodyne,0.000467557894814,2.66083893785,1.11701569101
2,8,0.75,0.09375,0.166167548522,0.44799331916,0.448540737121,Squeezed homodyne,0.000547417960971,2.66083893785,1.11701569101
2,8,0.75,0.109375,0.193862139943,0.439404293358,0.440024458157,Squeezed homodyne,0.000620164799531,2.66083893785,1.11701569101
2,8,0.75,0.125,0.221556731363,0.430850959032,0.431535838976,Squeezed homodyne,0.000684879944223,2.66083893785,1.11701569101
2,8,0.75,0.140625,0.249251322784,0.422337963509,0.423078720988,Squeezed homodyne,0.000740757478635,2.66083893785,1.11701569101
2,8,0.75,0.15625,0.276945914204,0.413869788929,0.414656902132,Squeezed homodyne,0.000787113203043,2.66083893785,1.11701569101
2,8,0.75,0.171875,0.304640505624,0.405450740004,0.40627413176,Squeezed homodyne,0.000823391755529,2.66083893785,1.11701569101
2,8,0.75,0.1875,0.332335097045,0.397084933722,0.397934105638,Squeezed homodyne,0.000849171915995,2.66083893785,1.11701569101
2,8,0.75,0.203125,0.360029688465,0.38877629054,0.389640461068,Squeezed homodyne,0.000864170527383,2.66083893785,1.11701569101
2,8,0.75,0.21875,0.387724279886,0.38052852641,0.381396772143,Squeezed homodyne,0.000868245733688,2.66083893785,1.11701569101
2,8,0.75,0.234375,0.415418871306,0.372345144523,0.373206545148,Squeezed homodyne,0.000861400625071,2.66083893785,1.11701569101
2,8,0.75,0.25,0.443113462726,0.36422942489,0.365073214107,Squeezed homodyne,0.000843789217184,2.66083893785,1.11701569101
2,8,0.75,0.265625,0.470808054147,0.35618440728,0.357000136503,Squeezed homodyne,0.000815729222435,2.66083893785,1.11701569101
2,8,0.75,0.28125,0.498502645567,0.348212854124,0.348990589162,Squeezed homodyne,0.000777735037666,2.66083893785,1.11701569101
2,8,0.75,0.296875,0.526197236988,0.340317146524,0.34104776432,Squeezed homodyne,0.000730617796619,2.66083893785,1.11701569101
2,8,0.75,0.3125,0.553891828408,0.332498827593,0.333174765877,Squeezed homodyne,0.000675938284423,2.66083893785,1.11701569101
2,8,0.75,0.328125,0.581586419828,0.324755553283,0.325374605843,Squeezed homodyne,0.000619052560648,2.66083893785,1.11701569101
2,8,0.75,0.34375,0.609281011249,0.317097076286,0.317650200991,Squeezed homodyne,0.000553124704718,2.66083893785,1.11701569101
2,8,0.75,0.359375,0.636975602669,0.309527114928,0.31000436971,Squeezed homodyne,0.000477254782157,2.66083893785,1.11701569101
2,8,0.75,0.375,0.66467019409,0.302048836619,0.302439829079,Squeezed homodyne,0.000390992460478,2.66083893785,1.11701569101
2,8,0.75,0.390625,0.69236478551,0.294665441321,0.294959192149,Squeezed homodyne,0.000293750827494,2.66083893785,1.11701569101
2,8,0.75,0.40625,0.72005937693,0.287380136107,0.287564965451,Squeezed homodyne,0.000184829344081,2.66083893785,1.11701569101
2,8,0.75,0.421875,0.747753968351,0.280196034802,0.280259546731,Squeezed homodyne,6.35119288743e-05,2.66083893785,1.11701569101
2,8,0.75,0.4375,0.775448559771,0.273116088772,0.273045222906,Squeezed homodyne,-7.08658660407e-05,2.66083893785,1.11701569101
2,8,0.75,0.453125,0.803143151192,0.266143051067,0.265924168255,Squeezed homodyne,-0.000218882812826,2.66083893785,1.11701569101
2,8,0.75,0.46875,0.830837742612,0.259279454864,0.258898442833,Squeezed homodyne,-0.000381012030609,2.66083893785,1.11701569101
2,8,0.75,0.484375,0.858532334032,0.252527599001,0.251969991128,Squeezed homodyne,-0.000557607873327,2.66083893785,1.11701569101
2,8,0.75,0.5,0.886226925453,0.245889539235,0.245140640938,Squeezed homodyne,-0.000748898297242,2.66083893785,1.11701569101
2,8,0.75,0.515625,0.913921516873,0.239367084179,0.238412102484,Squeezed homodyne,-0.000954981695588,2.66083893785,1.11701569101
2,8,0.75,0.53125,0.941616108294,0.232961794675,0.231785967754,Squeezed homodyne,-0.001175826921,2.66083893785,1.11701569101
2,8,0.75,0.546875,0.969310699714,0.226674985353,0.225263710072,Squeezed homodyne,-0.00141127528136,2.66083893785,1.11701569101
2,8,0.75,0.5625,0.997005291134,0.220507727164,0.218846683892,Squeezed homodyne,-0.00166104327206,2.66083893785,1.11701569101
2,8,0.75,0.578125,1.02469988255,0.214460848846,0.212536124816,Squeezed homodyne,-0.00192472402999,2.66083893785,1.11701569101
2,8,0.75,0.59375,1.05239447398,0.208534931992,0.206333149833,Squeezed homodyne,-0.00220178215879,2.66083893785,1.11701569101
2,8,0.75,0.609375,1.0800890654,0.202730280464,0.200238757768,Squeezed homodyne,-0.00249152269617,2.66083893785,1.11701569101
2,8,0.75,0.625,1.10778365682,0.197046656835,0.19425382994,Squeezed homodyne,-0.00279282689414,2.66083893785,1.11701569101
2,8,0.75,0.640625,1.13547824824,0.19148089523,0.188379131036,Squeezed homodyne,-0.00310176419366,2.66083893785,1.11701569101
2,8,0.75,0.65625,1.16317283966,0.186036751663,0.182615310168,Squeezed homodyne,-0.00342144149538,2.66083893785,1.11701569101
2,8,0.75,0.671875,1.19086743108,0.180714740507,0.176962902136,Squeezed homodyne,-0.00375183837131,2.66083893785,1.11701569101
2,8,0.75,0.6875,1.2185620225,0.175515005532,0.171422328871,Squeezed homodyne,-0.00409267666065,2.66083893785,1.11701569101
2,8,0.75,0.703125,1.24625661392,0.170437562813,0.165993901063,Squeezed homodyne,-0.00444366175009,2.66083893785,1.11701569101
2,8,0.75,0.71875,1.27395120534,0.165482316143,0.160677819953,Squeezed homodyne,-0.00480449619005,2.66083893785,1.11701569101
2,8,0.75,0.734375,1.30164579676,0.160649066255,0.155474179301,Squeezed homodyne,-0.00517488695338,2.66083893785,1.11701569101
2,8,0.75,0.75,1.32934038818,0.155937516994,0.150382967502,Squeezed homodyne,-0.00555454949257,2.66083893785,1.11701569101
2,8,0.75,0.765625,1.3570349796,0.151347281233,0.145404069853,Squeezed homodyne,-0.00594321138076,2.66083893785,1.11701569101
2,8,0.75,0.78125,1.38472957102,0.146877886065,0.140537270966,Squeezed homodyne,-0.0063406150985,2.66083893785,1.11701569101
2,8,0.75,0.796875,1.41242416244,0.142528772582,0.135782257307,Squeezed homodyne,-0.00674651527569,2.66083893785,1.11701569101
2,8,0.75,0.8125,1.44011875386,0.138299286349,0.131138619857,Squeezed homodyne,-0.00716066649252,2.66083893785,1.11701569101
2,8,0.75,0.828125,1.46781334528,0.134188660942,0.126605856894,Squeezed homodyne,-0.00758280404794,2.66083893785,1.11701569101
2,8,0.75,0.84375,1.4955079367,0.130196001591,0.122183376874,Squeezed homodyne,-0.00801262471682,2.66083893785,1.11701569101
2,8,0.75,0.859375,1.52320252812,0.12632027438,0.11787050141,Squeezed homodyne,-0.00844977296994,2.66083893785,1.11701569101
2,8,0.75,0.875,1.55089711954,0.122560301781,0.113666468341,Squeezed homodyne,-0.00889383343951,2.66083893785,1.11701569101
2,8,0.75,0.890625,1.57859171096,0.118914761562,0.109570434873,Squeezed homodyne,-0.00934432668994,2.66083893785,1.11701569101
2,8,0.75,0.90625,1.60628630238,0.115382182729,0.10558148079,Squeezed homodyne,-0.00980070193851,2.66083893785,1.11701569101
2,8,0.75,0.921875,1.6339808938,0.111960918142,0.101698611734,Squeezed homodyne,-0.0102623064077,2.66083893785,1.11701569101
2,8,0.75,0.9375,1.66167548522,0.108648961543,0.0979207625184,Squeezed homodyne,-0.0107281990248,2.66083893785,1.11701569101
2,8,0.75,0.953125,1.68937007664,0.105443322179,0.0942468004965,Squeezed homodyne,-0.0111965216821,2.66083893785,1.11701569101
2,8,0.75,0.96875,1.71706466806,0.102343228764,0.0906755289585,Squeezed homodyne,-0.0116676998053,2.66083893785,1.11701569101
2,8,0.75,0.984375,1.74475925949,0.0993471810429,0.0872056905508,Squeezed homodyne,-0.012141490492,2.66083893785,1.11701569101
2,8,0.75,1,1.77245385091,0.0964534479941,0.0838359707133,Squeezed homodyne,-0.0126174772809,2.66083893785,1.11701569101
2,8,0.75,1.015625,1.80014844233,0.0936602488827,0.080565001122,Squeezed homodyne,-0.0130952477607,2.66083893785,1.11701569101
2,8,0.75,1.03125,1.82784303375,0.0909657679401,0.0773913631325,Squeezed homodyne,-0.0135744048077,2.66083893785,1.11701569101
2,8,0.75,1.046875,1.85553762517,0.0883681636163,0.074313591213,Squeezed homodyne,-0.0140545724033,2.66083893785,1.11701569101
2,8,0.75,1.0625,1.88323221659,0.0858655765931,0.0713301763624,Squeezed homodyne,-0.0145354002307,2.66083893785,1.11701569101
2,8,0.75,1.078125,1.91092680801,0.0834561369793,0.068439569504,Squeezed homodyne,-0.0150165674753,2.66083893785,1.11701569101
2,8,0.75,1.09375,1.93862139943,0.0811379708501,0.0656401848486,Squeezed homodyne,-0.0154977860015,2.66083893785,1.11701569101
2,8,0.75,1.109375,1.96631599085,0.078909205845,0.0629304032201,Squeezed homodyne,-0.0159788026249,2.66083893785,1.11701569101
2,8,0.75,1.125,1.99401058227,0.0767679746514,0.0603085753376,Squeezed homodyne,-0.0164593993138,2.66083893785,1.11701569101
2,8,0.75,1.140625,2.02170517369,0.0747124146641,0.057773025047,Squeezed homodyne,-0.0169393896172,2.66083893785,1.11701569101
2,8,0.75,1.15625,2.04939976511,0.0727406634932,0.0553220524971,Squeezed homodyne,-0.017418610996,2.66083893785,1.11701569101
2,8,0.75,1.171875,2.07709435653,0.0708508524721,0.0529539372547,Squeezed homodyne,-0.0178969152174,2.66083893785,1.11701569101
2,8,0.75,1.1875,2.10478894795,0.0690411010323,0.050666941353,Squeezed homodyne,-0.0183741596794,2.66083893785,1.11701569101
2,8,0.75,1.203125,2.13248353937,0.067309513235,0.048459312269,Squeezed homodyne,-0.0188502009659,2.66083893785,1.11701569101
2,8,0.75,1.21875,2.16017813079,0.0656541756358,0.0463292858263,Squeezed homodyne,-0.0193248898095,2.66083893785,1.11701569101
2,8,0.75,1.234375,2.18787272221,0.0640731530345,0.0442750890173,Squeezed homodyne,-0.0197980640173,2.66083893785,1.11701569101
2,8,0.75,1.25,2.21556731363,0.0625644614296,0.042294942743,Squeezed homodyne,-0.0202695186866,2.66083893785,1.11701569101
2,8,0.775,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.775,0.015625,0.0276945914204,0.490694694409,0.490913623142,Squeezed homodyne,0.000218928733006,2.66083893785,1.11701569101
2,8,0.775,0.03125,0.0553891828408,0.481395160582,0.481831959266,Squeezed homodyne,0.000436798683917,2.66083893785,1.11701569101
2,8,0.775,0.046875,0.0830837742612,0.472107152774,0.472759714022,Squeezed homodyne,0.000652561248485,2.66083893785,1.11701569101
2,8,0.775,0.0625,0.110778365682,0.462836390454,0.463701578413,Squeezed homodyne,0.000865187959568,2.66083893785,1.11701569101
2,8,0.775,0.078125,0.138472957102,0.453588541508,0.454662221522,Squeezed homodyne,0.00107368001416,2.66083893785,1.11701569101
2,8,0.775,0.09375,0.166167548522,0.444369206126,0.445646283291,Squeezed homodyne,0.00127707716462,2.66083893785,1.11701569101
2,8,0.775,0.109375,0.193862139943,0.435183901593,0.436658367379,Squeezed homodyne,0.00147446578634,2.66083893785,1.11701569101
2,8,0.775,0.125,0.221556731363,0.426038048155,0.427703034113,Squeezed homodyne,0.0016649859583,2.66083893785,1.11701569101
2,8,0.775,0.140625,0.249251322784,0.416936956116,0.418784793548,Squeezed homodyne,0.00184783743165,2.66083893785,1.11701569101
2,8,0.775,0.15625,0.276945914204,0.407885814231,0.409908098658,Squeezed homodyne,0.0020222844275,2.66083893785,1.11701569101
2,8,0.775,0.171875,0.304640505624,0.398889679358,0.401077338678,Squeezed homodyne,0.00218765932001,2.66083893785,1.11701569101
2,8,0.775,0.1875,0.332335097045,0.389953467145,0.392296832599,Squeezed homodyne,0.00234336545416,2.66083893785,1.11701569101
2,8,0.775,0.203125,0.360029688465,0.381081943189,0.38357082285,Squeezed homodyne,0.00248887966024,2.66083893785,1.11701569101
2,8,0.775,0.21875,0.387724279886,0.372279713648,0.374903469172,Squeezed homodyne,0.00262375552352,2.66083893785,1.11701569101
2,8,0.775,0.234375,0.415418871306,0.363551213379,0.366298842701,Squeezed homodyne,0.0027476293218,2.66083893785,1.11701569101
2,8,0.775,0.25,0.443113462726,0.354900688026,0.357760920272,Squeezed homodyne,0.00286023224692,2.66083893785,1.11701569101
2,8,0.775,0.265625,0.470808054147,0.346332162786,0.349293578966,Squeezed homodyne,0.00296141617929,2.66083893785,1.11701569101
2,8,0.775,0.28125,0.498502645567,0.337849380108,0.340900590891,Squeezed homodyne,0.00305121078363,2.66083893785,1.11701569101
2,8,0.775,0.296875,0.526197236988,0.329455122917,0.332585618244,Squeezed homodyne,0.00313049532639,2.66083893785,1.11701569101
2,8,0.775,0.3125,0.553891828408,0.32115301428,0.32435220862,Squeezed homodyne,0.00319919434088,2.66083893785,1.11701569101
2,8,0.775,0.328125,0.581586419828,0.312948665498,0.316203790624,Squeezed homodyne,0.00325512512668,2.66083893785,1.11701569101
2,8,0.775,0.34375,0.609281011249,0.304845762405,0.308143669752,Squeezed homodyne,0.00329790734736,2.66083893785,1.11701569101
2,8,0.775,0.359375,0.636975602669,0.296847891496,0.300175024582,Squeezed homodyne,0.00332713308612,2.66083893785,1.11701569101
2,8,0.775,0.375,0.66467019409,0.288958556321,0.292300903261,Squeezed homodyne,0.00334234694012,2.66083893785,1.11701569101
2,8,0.775,0.390625,0.69236478551,0.281181124825,0.284524220303,Squeezed homodyne,0.00334309547881,2.66083893785,1.11701569101
2,8,0.775,0.40625,0.72005937693,0.273518799663,0.276847753705,Squeezed homodyne,0.00332895404203,2.66083893785,1.11701569101
2,8,0.775,0.421875,0.747753968351,0.265974597705,0.26927414237,Squeezed homodyne,0.00329954466533,2.66083893785,1.11701569101
2,8,0.775,0.4375,0.775448559771,0.258551334357,0.261805883859,Squeezed homodyne,0.00325454950256,2.66083893785,1.11701569101
2,8,0.775,0.453125,0.803143151192,0.251251612589,0.254445332461,Squeezed homodyne,0.00319371987198,2.66083893785,1.11701569101
2,8,0.775,0.46875,0.830837742612,0.244077815768,0.247194697585,Squeezed homodyne,0.00311688181634,2.66083893785,1.11701569101
2,8,0.775,0.484375,0.858532334032,0.237032103047,0.240056042472,Squeezed homodyne,0.0030239394246,2.66083893785,1.11701569101
2,8,0.775,0.5,0.886226925453,0.230116406172,0.233031283231,Squeezed homodyne,0.00291487705932,2.66083893785,1.11701569101
2,8,0.775,0.515625,0.913921516873,0.22333242656,0.226122188191,Squeezed homodyne,0.00278976163109,2.66083893785,1.11701569101
2,8,0.775,0.53125,0.941616108294,0.216681630997,0.219330377565,Squeezed homodyne,0.00264874656797,2.66083893785,1.11701569101
2,8,0.775,0.546875,0.969310699714,0.210165242983,0.212657323427,Squeezed homodyne,0.00249208044318,2.66083893785,1.11701569101
2,8,0.775,0.5625,0.997005291134,0.203784225384,0.206104349993,Squeezed homodyne,0.00232012460832,2.66083893785,1.11701569101
2,8,0.775,0.578125,1.02469988255,0.197539256072,0.199672634204,Squeezed homodyne,0.00213337813148,2.66083893785,1.11701569101
2,8,0.775,0.59375,1.05239447398,0.191430403162,0.193363206596,Squeezed homodyne,0.00193280343349,2.66083893785,1.11701569101
2,8,0.775,0.609375,1.0800890654,0.185458680997,0.187176952458,Squeezed homodyne,0.00171827146112,2.66083893785,1.11701569101
2,8,0.775,0.625,1.10778365682,0.179624948639,0.181114613269,Squeezed homodyne,0.00148966462944,2.66083893785,1.11701569101
2,8,0.775,0.640625,1.13547824824,0.173929499975,0.175176788394,Squeezed homodyne,0.00124728841939,2.66083893785,1.11701569101
2,8,0.775,0.65625,1.16317283966,0.168372449718,0.169363937048,Squeezed homodyne,0.000991487330392,2.66083893785,1.11701569101
2,8,0.775,0.671875,1.19086743108,0.162953762491,0.163676380502,Squeezed homodyne,0.000722618010662,2.66083893785,1.11701569101
2,8,0.775,0.6875,1.2185620225,0.157673266738,0.158114304522,Squeezed homodyne,0.000441037784243,2.66083893785,1.11701569101
2,8,0.775,0.703125,1.24625661392,0.15253065369,0.152677762045,Squeezed homodyne,0.00014710835502,2.66083893785,1.11701569101
2,8,0.775,0.71875,1.27395120534,0.147525470713,0.147366676056,Squeezed homodyne,-0.000158794656369,2.66083893785,1.11701569101
2,8,0.775,0.734375,1.30164579676,0.142657119695,0.142180842674,Squeezed homodyne,-0.000476277020281,2.66083893785,1.11701569101
2,8,0.775,0.75,1.32934038818,0.137924860365,0.137119934425,Squeezed homodyne,-0.000804925939964,2.66083893785,1.11701569101
2,8,0.775,0.765625,1.3570349796,0.133327813231,0.132183503689,Squeezed homodyne,-0.00114430954216,2.66083893785,1.11701569101
2,8,0.775,0.78125,1.38472957102,0.128864959149,0.127370986315,Squeezed homodyne,-0.00149397283329,2.66083893785,1.11701569101
2,8,0.775,0.796875,1.41242416244,0.12453513946,0.122681705384,Squeezed homodyne,-0.00185343407552,2.66083893785,1.11701569101
2,8,0.775,0.8125,1.44011875386,0.120337057924,0.118114875103,Squeezed homodyne,-0.00222218282061,2.66083893785,1.11701569101
2,8,0.775,0.828125,1.46781334528,0.116269283213,0.113669604832,Squeezed homodyne,-0.00259967838064,2.66083893785,1.11701569101
2,8,0.775,0.84375,1.4955079367,0.112330252061,0.109344903211,Squeezed homodyne,-0.00298534885,2.66083893785,1.11701569101
2,8,0.775,0.859375,1.52320252812,0.108518273863,0.105139682393,Squeezed homodyne,-0.00337859147027,2.66083893785,1.11701569101
2,8,0.775,0.875,1.55089711954,0.104831527907,0.101052762349,Squeezed homodyne,-0.00377876555859,2.66083893785,1.11701569101
2,8,0.775,0.890625,1.57859171096,0.101267865472,0.0970828752511,Squeezed homodyne,-0.00418499022116,2.66083893785,1.11701569101
2,8,0.775,0.90625,1.60628630238,0.0978256205988,0.0932286699095,Squeezed homodyne,-0.00459695068934,2.66083893785,1.11701569101
2,8,0.775,0.921875,1.6339808938,0.0945028686741,0.0894887162501,Squeezed homodyne,-0.00501415242403,2.66083893785,1.11701569101
2,8,0.775,0.9375,1.66167548522,0.0912975622839,0.0858615098264,Squeezed homodyne,-0.00543605245749,2.66083893785,1.11701569101
2,8,0.775,0.953125,1.68937007664,0.0882075881735,0.0823454763479,Squeezed homodyne,-0.00586211182557,2.66083893785,1.11701569101
2,8,0.775,0.96875,1.71706466806,0.0852307789518,0.0789389762154,Squeezed homodyne,-0.00629180273634,2.66083893785,1.11701569101
2,8,0.775,0.984375,1.74475925949,0.0823649211852,0.0756403090503,Squeezed homodyne,-0.00672461213493,2.66083893785,1.11701569101
2,8,0.775,1,1.77245385091,0.0796077622183,0.0724477182068,Squeezed homodyne,-0.00716004401148,2.66083893785,1.11701569101
2,8,0.775,1.015625,1.80014844233,0.0769570167107,0.069359395257,Squeezed homodyne,-0.00759762145377,2.66083893785,1.11701569101
2,8,0.775,1.03125,1.82784303375,0.0744103729064,0.0663734844365,Squeezed homodyne,-0.00803688846997,2.66083893785,1.11701569101
2,8,0.775,1.046875,1.85553762517,0.0719654985334,0.063488087042,Squeezed homodyne,-0.00847741149141,2.66083893785,1.11701569101
2,8,0.775,1.0625,1.88323221659,0.0696200462242,0.0607012657704,Squeezed homodyne,-0.00891878045375,2.66083893785,1.11701569101
2,8,0.775,1.078125,1.91092680801,0.0673716584172,0.058011048991,Squeezed homodyne,-0.0093606094262,2.66083893785,1.11701569101
2,8,0.775,1.09375,1.93862139943,0.065217971957,0.0554154349411,Squeezed homodyne,-0.00980253701595,2.66083893785,1.11701569101
2,8,0.775,1.109375,1.96631599085,0.0631566222371,0.052912395838,Squeezed homodyne,-0.010244226399,2.66083893785,1.11701569101
2,8,0.775,1.125,1.99401058227,0.0611852459128,0.0504998818999,Squeezed homodyne,-0.0106853640129,2.66083893785,1.11701569101
2,8,0.775,1.140625,2.02170517369,0.0593014829452,0.0481758252671,Squeezed homodyne,-0.0111256576781,2.66083893785,1.11701569101
2,8,0.775,1.15625,2.04939976511,0.0575029779356,0.0459381438192,Squeezed homodyne,-0.0115648341165,2.66083893785,1.11701569101
2,8,0.775,1.171875,2.07709435653,0.0557873646269,0.043784744881,Squeezed homodyne,-0.0120026197459,2.66083893785,1.11701569101
2,8,0.775,1.1875,2.10478894795,0.0541522625264,0.0417135288125,Squeezed homodyne,-0.0124387337139,2.66083893785,1.11701569101
2,8,0.775,1.203125,2.13248353937,0.0525954606739,0.0397223924772,Squeezed homodyne,-0.0128730681967,2.66083893785,1.11701569101
2,8,0.775,1.21875,2.16017813079,0.0511147220576,0.037809232586,Squeezed homodyne,-0.0133054894716,2.66083893785,1.11701569101
2,8,0.775,1.234375,2.18787272221,0.0497078407853,0.0359719489114,Squeezed homodyne,-0.0137358918738,2.66083893785,1.11701569101
2,8,0.775,1.25,2.21556731363,0.0483726504783,0.0342084473704,Squeezed homodyne,-0.0141642031079,2.66083893785,1.11701569101
2,8,0.8,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.8,0.015625,0.0276945914204,0.490027190459,0.49037338707,Squeezed homodyne,0.000346196610139,2.66083893785,1.11701569101
2,8,0.8,0.03125,0.0553891828408,0.480061064296,0.480752378643,Squeezed homodyne,0.0006913143472,2.66083893785,1.11701569101
2,8,0.8,0.046875,0.0830837742612,0.47010828903,0.471142569438,Squeezed homodyne,0.00103428040785,2.66083893785,1.11701569101
2,8,0.8,0.0625,0.110778365682,0.460175500587,0.461549534626,Squeezed homodyne,0.00137403403865,2.66083893785,1.11701569101
2,8,0.8,0.078125,0.138472957102,0.45026928779,0.451978820132,Squeezed homodyne,0.00170953234209,2.66083893785,1.11701569101
2,8,0.8,0.09375,0.166167548522,0.440396177187,0.442435933021,Squeezed homodyne,0.00203975583367,2.66083893785,1.11701569101
2,8,0.8,0.109375,0.193862139943,0.430562618298,0.432926331988,Squeezed homodyne,0.00236371368984,2.66083893785,1.11701569101
2,8,0.8,0.125,0.221556731363,0.420774969354,0.423455417999,Squeezed homodyne,0.00268044864478,2.66083893785,1.11701569101
2,8,0.8,0.140625,0.249251322784,0.411039483579,0.414028525094,Squeezed homodyne,0.0029890415156,2.66083893785,1.11701569101
2,8,0.8,0.15625,0.276945914204,0.401362296023,0.404650911381,Squeezed homodyne,0.00328861535841,2.66083893785,1.11701569101
2,8,0.8,0.171875,0.304640505624,0.391749410974,0.395327750253,Squeezed homodyne,0.00357833927897,2.66083893785,1.11701569101
2,8,0.8,0.1875,0.332335097045,0.382206689908,0.386064121841,Squeezed homodyne,0.00385743193285,2.66083893785,1.11701569101
2,8,0.8,0.203125,0.360029688465,0.372739840021,0.376865004742,Squeezed homodyne,0.00412516472063,2.66083893785,1.11701569101
2,8,0.8,0.21875,0.387724279886,0.363354403487,0.367735268028,Squeezed homodyne,0.00438086454169,2.66083893785,1.11701569101
2,8,0.8,0.234375,0.415418871306,0.354055747882,0.358679663569,Squeezed homodyne,0.00462391568711,2.66083893785,1.11701569101
2,8,0.8,0.25,0.443113462726,0.34484905837,0.34970281868,Squeezed homodyne,0.00485376030949,2.66083893785,1.11701569101
2,8,0.8,0.265625,0.470808054147,0.335739333106,0.340809229126,Squeezed homodyne,0.00506989601923,2.66083893785,1.11701569101
2,8,0.8,0.28125,0.498502645567,0.326731131151,0.332003252484,Squeezed homodyne,0.00527212133265,2.66083893785,1.11701569101
2,8,0.8,0.296875,0.526197236988,0.31782953194,0.323289101892,Squeezed homodyne,0.00545956995196,2.66083893785,1.11701569101
2,8,0.8,0.3125,0.553891828408,0.309039343446,0.314670840194,Squeezed homodyne,0.00563149674717,2.66083893785,1.11701569101
2,8,0.8,0.328125,0.581586419828,0.300364962715,0.306152374486,Squeezed homodyne,0.00578741177047,2.66083893785,1.11701569101
2,8,0.8,0.34375,0.609281011249,0.291810587605,0.297737451098,Squeezed homodyne,0.00592686349232,2.66083893785,1.11701569101
2,8,0.8,0.359375,0.636975602669,0.283380223975,0.289429650992,Squeezed homodyne,0.00604942701688,2.66083893785,1.11701569101
2,8,0.8,0.375,0.66467019409,0.275077675393,0.281232385606,Squeezed homodyne,0.00615471021341,2.66083893785,1.11701569101
2,8,0.8,0.390625,0.69236478551,0.266906526779,0.273148893142,Squeezed homodyne,0.00624236636307,2.66083893785,1.11701569101
2,8,0.8,0.40625,0.72005937693,0.258870132782,0.265182235301,Squeezed homodyne,0.00631210251896,2.66083893785,1.11701569101
2,8,0.8,0.421875,0.747753968351,0.250971610867,0.257335294476,Squeezed homodyne,0.00636368360884,2.66083893785,1.11701569101
2,8,0.8,0.4375,0.775448559771,0.243213836811,0.249610771398,Squeezed homodyne,0.00639693458707,2.66083893785,1.11701569101
2,8,0.8,0.453125,0.803143151192,0.23559944157,0.242011183235,Squeezed homodyne,0.00641174166511,2.66083893785,1.11701569101
2,8,0.8,0.46875,0.830837742612,0.228130809309,0.234538862148,Squeezed homodyne,0.00640805283841,2.66083893785,1.11701569101
2,8,0.8,0.484375,0.858532334032,0.220810076657,0.227195954297,Squeezed homodyne,0.00638587763963,2.66083893785,1.11701569101
2,8,0.8,0.5,0.886226925453,0.21363913335,0.219984419291,Squeezed homodyne,0.00634528594081,2.66083893785,1.11701569101
2,8,0.8,0.515625,0.913921516873,0.206619624434,0.212906030081,Squeezed homodyne,0.00628640564622,2.66083893785,1.11701569101
2,8,0.8,0.53125,0.941616108294,0.199752953566,0.205962373282,Squeezed homodyne,0.00620941971538,2.66083893785,1.11701569101
2,8,0.8,0.546875,0.969310699714,0.193040199903,0.199154849924,Squeezed homodyne,0.00611465002101,2.66083893785,1.11701569101
2,8,0.8,0.5625,0.997005291134,0.186482222711,0.192484676611,Squeezed homodyne,0.00600245390026,2.66083893785,1.11701569101
2,8,0.8,0.578125,1.02469988255,0.180080020851,0.185952887089,Squeezed homodyne,0.00587286623759,2.66083893785,1.11701569101
2,8,0.8,0.59375,1.05239447398,0.1738341432,0.179560334195,Squeezed homodyne,0.00572619099492,2.66083893785,1.11701569101
2,8,0.8,0.609375,1.0800890654,0.167744923433,0.173307692192,Squeezed homodyne,0.00556276875866,2.66083893785,1.11701569101
2,8,0.8,0.625,1.10778365682,0.16181249039,0.167195459459,Squeezed homodyne,0.00538296906877,2.66083893785,1.11701569101
2,8,0.8,0.640625,1.13547824824,0.156036768693,0.161223961529,Squeezed homodyne,0.00518719283607,2.66083893785,1.11701569101
2,8,0.8,0.65625,1.16317283966,0.150417484388,0.15539335446,Squeezed homodyne,0.00497587007154,2.66083893785,1.11701569101
2,8,0.8,0.671875,1.19086743108,0.144954170318,0.14970362851,Squeezed homodyne,0.00474945819209,2.66083893785,1.11701569101
2,8,0.8,0.6875,1.2185620225,0.13964617107,0.144154612118,Squeezed homodyne,0.00450844104832,2.66083893785,1.11701569101
2,8,0.8,0.703125,1.24625661392,0.134492647875,0.138745976152,Squeezed homodyne,0.00425332827608,2.66083893785,1.11701569101
2,8,0.8,0.71875,1.27395120534,0.129492583727,0.133477238416,Squeezed homodyne,0.00398465468898,2.66083893785,1.11701569101
2,8,0.8,0.734375,1.30164579676,0.124644788926,0.128347768403,Squeezed homodyne,0.00370297947689,2.66083893785,1.11701569101
2,8,0.8,0.75,1.32934038818,0.119947907176,0.123356792252,Squeezed homodyne,0.00340888507622,2.66083893785,1.11701569101
2,8,0.8,0.765625,1.3570349796,0.115400422239,0.118503397915,Squeezed homodyne,0.00310297567665,2.66083893785,1.11701569101
2,8,0.8,0.78125,1.38472957102,0.111000665067,0.113786540496,Squeezed homodyne,0.00278587542891,2.66083893785,1.11701569101
2,8,0.8,0.796875,1.41242416244,0.106746821043,0.10920504775,Squeezed homodyne,0.00245822670754,2.66083893785,1.11701569101
2,8,0.8,0.8125,1.44011875386,0.102636933721,0.10475762572,Squeezed homodyne,0.00212069199975,2.66083893785,1.11701569101
2,8,0.8,0.828125,1.46781334528,0.0986687953616,0.10044286449,Squeezed homodyne,0.00177406912822,2.66083893785,1.11701569101
2,8,0.8,0.84375,1.4955079367,0.0948403281226,0.096259244035,Squeezed homodyne,0.00141891591236,2.66083893785,1.11701569101
2,8,0.8,0.859375,1.52320252812,0.0911492689812,0.0922051401539,Squeezed homodyne,0.00105587117274,2.66083893785,1.11701569101
2,8,0.8,0.875,1.55089711954,0.0875932339074,0.0882788304551,Squeezed homodyne,0.000685596547793,2.66083893785,1.11701569101
2,8,0.8,0.890625,1.57859171096,0.0841697439836,0.0844785003853,Squeezed homodyne,0.000308756401652,2.66083893785,1.11701569101
2,8,0.8,0.90625,1.60628630238,0.0808762429237,0.0808022492783,Squeezed homodyne,-7.39936453903e-05,2.66083893785,1.11701569101
2,8,0.8,0.921875,1.6339808938,0.0777101131896,0.0772480964077,Squeezed homodyne,-0.00046201678185,2.66083893785,1.11701569101
2,8,0.8,0.9375,1.66167548522,0.0746686692366,0.073813987025,Squeezed homodyne,-0.000854682211629,2.66083893785,1.11701569101
2,8,0.8,0.953125,1.68937007664,0.0717491673334,0.0704977983663,Squeezed homodyne,-0.00125136896717,2.66083893785,1.11701569101
2,8,0.8,0.96875,1.71706466806,0.0689488157315,0.0672973456127,Squeezed homodyne,-0.00165147011876,2.66083893785,1.11701569101
2,8,0.8,0.984375,1.74475925949,0.0662647830988,0.0642103877875,Squeezed homodyne,-0.00205439531132,2.66083893785,1.11701569101
2,8,0.8,1,1.77245385091,0.0636942064365,0.061234633576,Squeezed homodyne,-0.0024595728605,2.66083893785,1.11701569101
2,8,0.8,1.015625,1.80014844233,0.0612341987031,0.0583677470544,Squeezed homodyne,-0.00286645164869,2.66083893785,1.11701569101
2,8,0.8,1.03125,1.82784303375,0.0588818561627,0.0556073533142,Squeezed homodyne,-0.00327450284843,2.66083893785,1.11701569101
2,8,0.8,1.046875,1.85553762517,0.0566342654426,0.0529510439702,Squeezed homodyne,-0.00368322147238,2.66083893785,1.11701569101
2,8,0.8,1.0625,1.88323221659,0.0544885101951,0.0503963825399,Squeezed homodyne,-0.00409212765527,2.66083893785,1.11701569101
2,8,0.8,1.078125,1.91092680801,0.0524416767588,0.0479409096845,Squeezed homodyne,-0.00450076707431,2.66083893785,1.11701569101
2,8,0.8,1.09375,1.93862139943,0.0504908479495,0.0455821483024,Squeezed homodyne,-0.00490869964711,2.66083893785,1.11701569101
2,8,0.8,1.109375,1.96631599085,0.0486331312635,0.0433176084638,Squeezed homodyne,-0.00531552279972,2.66083893785,1.11701569101
2,8,0.8,1.125,1.99401058227,0.0468656957393,0.0411447921823,Squeezed homodyne,-0.00572090355704,2.66083893785,1.11701569101
2,8,0.8,1.140625,2.02170517369,0.045185723467,0.0390611980123,Squeezed homodyne,-0.00612452545467,2.66083893785,1.11701569101
2,8,0.8,1.15625,2.04939976511,0.0435904303319,0.03706432547,Squeezed homodyne,-0.0065261048619,2.66083893785,1.11701569101
2,8,0.8,1.171875,2.07709435653,0.0420770736277,0.0351516792691,Squeezed homodyne,-0.00692539435862,2.66083893785,1.11701569101
2,8,0.8,1.1875,2.10478894795,0.0406429578065,0.0333207733693,Squeezed homodyne,-0.00732218443717,2.66083893785,1.11701569101
2,8,0.8,1.203125,2.13248353937,0.0392854394015,0.0315691348331,Squeezed homodyne,-0.00771630456838,2.66083893785,1.11701569101
2,8,0.8,1.21875,2.16017813079,0.0380019313827,0.0298943074872,Squeezed homodyne,-0.00810762389546,2.66083893785,1.11701569101
2,8,0.8,1.234375,2.18787272221,0.0367899073216,0.0282938553879,Squeezed homodyne,-0.00849605193369,2.66083893785,1.11701569101
2,8,0.8,1.25,2.21556731363,0.035646905356,0.0267653660882,Squeezed homodyne,-0.00888153926788,2.66083893785,1.11701569101
2,8,0.825,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.825,0.015625,0.0276945914204,0.489285538848,0.489766880176,Squeezed homodyne,0.000481341327865,2.66083893785,1.11701569101
2,8,0.825,0.03125,0.0553891828408,0.478579101156,0.479540492174,Squeezed homodyne,0.000961391017801,2.66083893785,1.11701569101
2,8,0.825,0.046875,0.0830837742612,0.467888691699,0.469327554533,Squeezed homodyne,0.00143886283353,2.66083893785,1.11701569101
2,8,0.825,0.0625,0.110778365682,0.457222277984,0.45913475927,Squeezed homodyne,0.00191248128584,2.66083893785,1.11701569101
2,8,0.825,0.078125,0.138472957102,0.446587771864,0.44896875873,Squeezed homodyne,0.00238098686614,2.66083893785,1.11701569101
2,8,0.825,0.09375,0.166167548522,0.435993011448,0.438836152562,Squeezed homodyne,0.00284314111399,2.66083893785,1.11701569101
2,8,0.825,0.109375,0.193862139943,0.425445743406,0.428743474871,Squeezed homodyne,0.0032977314656,2.66083893785,1.11701569101
2,8,0.825,0.125,0.221556731363,0.414953605754,0.418697181586,Squeezed homodyne,0.00374357583148,2.66083893785,1.11701569101
2,8,0.825,0.140625,0.249251322784,0.404524111222,0.408703638074,Squeezed homodyne,0.00417952685146,2.66083893785,1.11701569101
2,8,0.825,0.15625,0.276945914204,0.394164631288,0.398769107063,Squeezed homodyne,0.00460447577464,2.66083893785,1.11701569101
2,8,0.825,0.171875,0.304640505624,0.383882380971,0.388899736884,Squeezed homodyne,0.00501735591336,2.66083893785,1.11701569101
2,8,0.825,0.1875,0.332335097045,0.373684404461,0.379101550092,Squeezed homodyne,0.00541714563063,2.66083893785,1.11701569101
2,8,0.825,0.203125,0.360029688465,0.363577561628,0.369380432484,Squeezed homodyne,0.00580287085596,2.66083893785,1.11701569101
2,8,0.825,0.21875,0.387724279886,0.353568515321,0.359742122564,Squeezed homodyne,0.00617360724336,2.66083893785,1.11701569101
2,8,0.825,0.234375,0.415418871306,0.343663718782,0.350192201465,Squeezed homodyne,0.00652848268271,2.66083893785,1.11701569101
2,8,0.825,0.25,0.443113462726,0.33386938709,0.340736083379,Squeezed homodyne,0.00686669628932,2.66083893785,1.11701569101
2,8,0.825,0.265625,0.470808054147,0.324191423364,0.331379006511,Squeezed homodyne,0.00718758314667,2.66083893785,1.11701569101
2,8,0.825,0.28125,0.498502645567,0.31463575094,0.322126024572,Squeezed homodyne,0.00749027363221,2.66083893785,1.11701569101
2,8,0.825,0.296875,0.526197236988,0.305207901753,0.31298199886,Squeezed homodyne,0.00777409710711,2.66083893785,1.11701569101
2,8,0.825,0.3125,0.553891828408,0.295913142594,0.30395159092,Squeezed homodyne,0.00803844832627,2.66083893785,1.11701569101
2,8,0.825,0.328125,0.581586419828,0.286756481327,0.295039255819,Squeezed homodyne,0.0082827744925,2.66083893785,1.11701569101
2,8,0.825,0.34375,0.609281011249,0.277742653991,0.286249236041,Squeezed homodyne,0.00850658204937,2.66083893785,1.11701569101
2,8,0.825,0.359375,0.636975602669,0.268876114851,0.277585556019,Squeezed homodyne,0.00870944116799,2.66083893785,1.11701569101
2,8,0.825,0.375,0.66467019409,0.260161030202,0.269052017316,Squeezed homodyne,0.00889098711407,2.66083893785,1.11701569101
2,8,0.825,0.390625,0.69236478551,0.251601273165,0.260652194446,Squeezed homodyne,0.00905092128045,2.66083893785,1.11701569101
2,8,0.825,0.40625,0.72005937693,0.243200419503,0.252389431363,Squeezed homodyne,0.00918901186093,2.66083893785,1.11701569101
2,8,0.825,0.421875,0.747753968351,0.234961744575,0.244266838603,Squeezed homodyne,0.00930509402848,2.66083893785,1.11701569101
2,8,0.825,0.4375,0.775448559771,0.226888221426,0.236287291075,Squeezed homodyne,0.00939906964874,2.66083893785,1.11701569101
2,8,0.825,0.453125,0.803143151192,0.218982519879,0.228453426511,Squeezed homodyne,0.00947090663231,2.66083893785,1.11701569101
2,8,0.825,0.46875,0.830837742612,0.21124700638,0.220767644565,Squeezed homodyne,0.00952063818555,2.66083893785,1.11701569101
2,8,0.825,0.484375,0.858532334032,0.203683743329,0.213232106539,Squeezed homodyne,0.00954836320991,2.66083893785,1.11701569101
2,8,0.825,0.5,0.886226925453,0.196294476716,0.205848735742,Squeezed homodyne,0.00955425902549,2.66083893785,1.11701569101
2,8,0.825,0.515625,0.913921516873,0.189080636945,0.198619218461,Squeezed homodyne,0.00953858151628,2.66083893785,1.11701569101
2,8,0.825,0.53125,0.941616108294,0.182043468242,0.191545005532,Squeezed homodyne,0.00950153728941,2.66083893785,1.11701569101
2,8,0.825,0.546875,0.969310699714,0.175183877687,0.184627314483,Squeezed homodyne,0.00944343679559,2.66083893785,1.11701569101
2,8,0.825,0.5625,0.997005291134,0.168502485575,0.177867132247,Squeezed homodyne,0.00936464667277,2.66083893785,1.11701569101
2,8,0.825,0.578125,1.02469988255,0.161999635186,0.171265218415,Squeezed homodyne,0.00926558322922,2.66083893785,1.11701569101
2,8,0.825,0.59375,1.05239447398,0.15567539979,0.164822108995,Squeezed homodyne,0.00914670920519,2.66083893785,1.11701569101
2,8,0.825,0.609375,1.0800890654,0.149529590174,0.158538120681,Squeezed homodyne,0.00900853050686,2.66083893785,1.11701569101
2,8,0.825,0.625,1.10778365682,0.143561763275,0.152413355572,Squeezed homodyne,0.0088515922967,2.66083893785,1.11701569101
2,8,0.825,0.640625,1.13547824824,0.137771230167,0.146447706349,Squeezed homodyne,0.00867647618219,2.66083893785,1.11701569101
2,8,0.825,0.65625,1.16317283966,0.132157062879,0.140640861851,Squeezed homodyne,0.00848379897174,2.66083893785,1.11701569101
2,8,0.825,0.671875,1.19086743108,0.12671810203,0.134992313043,Squeezed homodyne,0.00827421101224,2.66083893785,1.11701569101
2,8,0.825,0.6875,1.2185620225,0.121452965649,0.129501359336,Squeezed homodyne,0.00804839368724,2.66083893785,1.11701569101
2,8,0.825,0.703125,1.24625661392,0.116360058578,0.124167115234,Squeezed homodyne,0.00780705665648,2.66083893785,1.11701569101
2,8,0.825,0.71875,1.27395120534,0.111437582102,0.118988517274,Squeezed homodyne,0.00755093517173,2.66083893785,1.11701569101
2,8,0.825,0.734375,1.30164579676,0.106683543444,0.113964331227,Squeezed homodyne,0.00728078778284,2.66083893785,1.11701569101
2,8,0.825,0.75,1.32934038818,0.102095762606,0.109093159536,Squeezed homodyne,0.00699739692981,2.66083893785,1.11701569101
2,8,0.825,0.765625,1.3570349796,0.097671880405,0.104373448953,Squeezed homodyne,0.00670156854769,2.66083893785,1.11701569101
2,8,0.825,0.78125,1.38472957102,0.0934094135477,0.0998034983476,Squeezed homodyne,0.00639408479986,2.66083893785,1.11701569101
2,8,0.825,0.796875,1.41242416244,0.0893057153993,0.0953814666562,Squeezed homodyne,0.0060757512569,2.66083893785,1.11701569101
2,8,0.825,0.8125,1.44011875386,0.0853580006973,0.0911053809391,Squeezed homodyne,0.00574738024174,2.66083893785,1.11701569101
2,8,0.825,0.828125,1.46781334528,0.0815633581795,0.086973144521,Squeezed homodyne,0.00540978634152,2.66083893785,1.11701569101
2,8,0.825,0.84375,1.4955079367,0.0779187619273,0.0829825451817,Squeezed homodyne,0.00506378325436,2.66083893785,1.11701569101
2,8,0.825,0.859375,1.52320252812,0.0744210825798,0.0791312633698,Squeezed homodyne,0.00471018078998,2.66083893785,1.11701569101
2,8,0.825,0.875,1.55089711954,0.0710670985031,0.0754168804135,Squeezed homodyne,0.0043497819104,2.66083893785,1.11701569101
2,8,0.825,0.890625,1.57859171096,0.0678535068972,0.0718368867004,Squeezed homodyne,0.00398337980317,2.66083893785,1.11701569101
2,8,0.825,0.90625,1.60628630238,0.0647769347698,0.0683886898011,Squeezed homodyne,0.00361175503132,2.66083893785,1.11701569101
2,8,0.825,0.921875,1.6339808938,0.0618339496797,0.0650696225142,Squeezed homodyne,0.0032356728345,2.66083893785,1.11701569101
2,8,0.825,0.9375,1.66167548522,0.0590210701538,0.0618769508067,Squeezed homodyne,0.00285588065288,2.66083893785,1.11701569101
2,8,0.825,0.953125,1.68937007664,0.0563347757665,0.0588078816311,Squeezed homodyne,0.00247310586461,2.66083893785,1.11701569101
2,8,0.825,0.96875,1.71706466806,0.05377151696,0.055859570596,Squeezed homodyne,0.00208805363599,2.66083893785,1.11701569101
2,8,0.825,0.984375,1.74475925949,0.0513277246745,0.0530291294728,Squeezed homodyne,0.00170140479826,2.66083893785,1.11701569101
2,8,0.825,1,1.77245385091,0.0489998196336,0.0503136335203,Squeezed homodyne,0.00131381388678,2.66083893785,1.11701569101
2,8,0.825,1.015625,1.80014844233,0.0467842187627,0.0477101286103,Squeezed homodyne,0.000925909847622,2.66083893785,1.11701569101
2,8,0.825,1.03125,1.82784303375,0.044677356631,0.0452156381396,Squeezed homodyne,0.000538281508533,2.66083893785,1.11701569101
2,8,0.825,1.046875,1.85553762517,0.0426756826764,0.0428271697152,Squeezed homodyne,0.000151487038715,2.66083893785,1.11701569101
2,8,0.825,1.0625,1.88323221659,0.040775671861,0.0405417216003,Squeezed homodyne,-0.000233950260712,2.66083893785,1.11701569101
2,8,0.825,1.078125,1.91092680801,0.038973833243,0.0383562889101,Squeezed homodyne,-0.000617544332959,2.66083893785,1.11701569101
2,8,0.825,1.09375,1.93862139943,0.037266717499,0.0362678695489,Squeezed homodyne,-0.000998847950131,2.66083893785,1.11701569101
2,8,0.825,1.109375,1.96631599085,0.0356509239566,0.0342734698799,Squeezed homodyne,-0.00137745407672,2.66083893785,1.11701569101
2,8,0.825,1.125,1.99401058227,0.0341231071772,0.0323701101219,Squeezed homodyne,-0.00175299705531,2.66083893785,1.11701569101
2,8,0.825,1.140625,2.02170517369,0.0326799831169,0.0305548294676,Squeezed homodyne,-0.00212515364939,2.66083893785,1.11701569101
2,8,0.825,1.15625,2.04939976511,0.0313183348715,0.0288246909187,Squeezed homodyne,-0.00249364395279,2.66083893785,1.11701569101
2,8,0.825,1.171875,2.07709435653,0.0300350180057,0.0271767858375,Squeezed homodyne,-0.0028582321682,2.66083893785,1.11701569101
2,8,0.825,1.1875,2.10478894795,0.0288269654765,0.0256082382108,Squeezed homodyne,-0.00321872726567,2.66083893785,1.11701569101
2,8,0.825,1.203125,2.13248353937,0.0276911921647,0.0241162086285,Squeezed homodyne,-0.00357498353624,2.66083893785,1.11701569101
2,8,0.825,1.21875,2.16017813079,0.0266247990234,0.0226978979758,Squeezed homodyne,-0.00392690104762,2.66083893785,1.11701569101
2,8,0.825,1.234375,2.18787272221,0.0256249768396,0.0213505508427,Squeezed homodyne,-0.00427442599687,2.66083893785,1.11701569101
2,8,0.825,1.25,2.21556731363,0.0246890095911,0.0200714586525,Squeezed homodyne,-0.0046175509386,2.66083893785,1.11701569101
2,8,0.85,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.85,0.015625,0.0276945914204,0.48844356417,0.489076987091,Squeezed homodyne,0.00063342292106,2.66083893785,1.11701569101
2,8,0.85,0.03125,0.0553891828408,0.476897031814,0.478162161202,Squeezed homodyne,0.00126512938784,2.66083893785,1.11701569101
2,8,0.85,0.046875,0.0830837742612,0.465370280775,0.467263690946,Squeezed homodyne,0.00189341017102,2.66083893785,1.11701569101
2,8,0.85,0.0625,0.110778365682,0.45387313776,0.4563897082,Squeezed homodyne,0.00251657043932,2.66083893785,1.11701569101
2,8,0.85,0.078125,0.138472957102,0.442415353069,0.445548289899,Squeezed homodyne,0.00313293682982,2.66083893785,1.11701569101
2,8,0.85,0.09375,0.166167548522,0.431006575685,0.434747440051,Squeezed homodyne,0.00374086436649,2.66083893785,1.11701569101
2,8,0.85,0.109375,0.193862139943,0.419656328831,0.423995072012,Squeezed homodyne,0.00433874318089,2.66083893785,1.11701569101
2,8,0.85,0.125,0.221556731363,0.40837398611,0.413298991103,Squeezed homodyne,0.00492500499354,2.66083893785,1.11701569101
2,8,0.85,0.140625,0.249251322784,0.39716874831,0.402666877631,Squeezed homodyne,0.00549812932147,2.66083893785,1.11701569101
2,8,0.85,0.15625,0.276945914204,0.386049620979,0.392106270368,Squeezed homodyne,0.00605664938874,2.66083893785,1.11701569101
2,8,0.85,0.171875,0.304640505624,0.375025392811,0.381624550553,Squeezed homodyne,0.00659915774131,2.66083893785,1.11701569101
2,8,0.85,0.1875,0.332335097045,0.364104614834,0.371228926473,Squeezed homodyne,0.00712431163909,2.66083893785,1.11701569101
2,8,0.85,0.203125,0.360029688465,0.353295580076,0.360926418679,Squeezed homodyne,0.00763083860267,2.66083893785,1.11701569101
2,8,0.85,0.21875,0.387724279886,0.342606302098,0.350723845874,Squeezed homodyne,0.00811754377552,2.66083893785,1.11701569101
2,8,0.85,0.234375,0.415418871306,0.332044496853,0.340627811539,Squeezed homodyne,0.00858331468692,2.66083893785,1.11701569101
2,8,0.85,0.25,0.443113462726,0.321617597207,0.330644691332,Squeezed homodyne,0.00902709412437,2.66083893785,1.11701569101
2,8,0.85,0.265625,0.470808054147,0.31133270897,0.320780621283,Squeezed homodyne,0.00944791231359,2.66083893785,1.11701569101
2,8,0.85,0.28125,0.498502645567,0.301196593272,0.311041486857,Squeezed homodyne,0.00984489358571,2.66083893785,1.11701569101
2,8,0.85,0.296875,0.526197236988,0.291215661703,0.301432912876,Squeezed homodyne,0.0102172511733,2.66083893785,1.11701569101
2,8,0.85,0.3125,0.553891828408,0.281395965887,0.291960254354,Squeezed homodyne,0.0105642884672,2.66083893785,1.11701569101
2,8,0.85,0.328125,0.581586419828,0.271743188131,0.282628588254,Squeezed homodyne,0.0108854001229,2.66083893785,1.11701569101
2,8,0.85,0.34375,0.609281011249,0.2622626331,0.273442706193,Squeezed homodyne,0.0111800730924,2.66083893785,1.11701569101
2,8,0.85,0.359375,0.636975602669,0.252959220693,0.264407108102,Squeezed homodyne,0.0114478874092,2.66083893785,1.11701569101
2,8,0.85,0.375,0.66467019409,0.243837480387,0.255525996853,Squeezed homodyne,0.011688516466,2.66083893785,1.11701569101
2,8,0.85,0.390625,0.69236478551,0.23490154714,0.246803273858,Squeezed homodyne,0.0119017267173,2.66083893785,1.11701569101
2,8,0.85,0.40625,0.72005937693,0.226155158764,0.238242535633,Squeezed homodyne,0.0120873768689,2.66083893785,1.11701569101
2,8,0.85,0.421875,0.747753968351,0.217601654725,0.229847071342,Squeezed homodyne,0.0122454166162,2.66083893785,1.11701569101
2,8,0.85,0.4375,0.775448559771,0.209243976276,0.221619861285,Squeezed homodyne,0.0123758850093,2.66083893785,1.11701569101
2,8,0.85,0.453125,0.803143151192,0.201084667566,0.213563576343,Squeezed homodyne,0.0124789087775,2.66083893785,1.11701569101
2,8,0.85,0.46875,0.830837742612,0.193125879474,0.205680578345,Squeezed homodyne,0.0125546988705,2.66083893785,1.11701569101
2,8,0.85,0.484375,0.858532334032,0.18536938071,0.197972921346,Squeezed homodyne,0.0126035406366,2.66083893785,1.11701569101
2,8,0.85,0.5,0.886226925453,0.177816553635,0.190442353796,Squeezed homodyne,0.0126258001609,2.66083893785,1.11701569101
2,8,0.85,0.515625,0.913921516873,0.170468402731,0.183090321556,Squeezed homodyne,0.0126219188255,2.66083893785,1.11701569101
2,8,0.85,0.53125,0.941616108294,0.163325562829,0.17591797175,Squeezed homodyne,0.0125924089212,2.66083893785,1.11701569101
2,8,0.85,0.546875,0.969310699714,0.156388307728,0.168926157407,Squeezed homodyne,0.0125378496786,2.66083893785,1.11701569101
2,8,0.85,0.5625,0.997005291134,0.149656559676,0.162115442859,Squeezed homodyne,0.0124588831826,2.66083893785,1.11701569101
2,8,0.85,0.578125,1.02469988255,0.143129899711,0.155486109863,Squeezed homodyne,0.0123562101513,2.66083893785,1.11701569101
2,8,0.85,0.59375,1.05239447398,0.136807578815,0.149038164392,Squeezed homodyne,0.0122305855776,2.66083893785,1.11701569101
2,8,0.85,0.609375,1.0800890654,0.130688529789,0.142771344072,Squeezed homodyne,0.0120828142831,2.66083893785,1.11701569101
2,8,0.85,0.625,1.10778365682,0.124771379774,0.136685126194,Squeezed homodyne,0.0119137464199,2.66083893785,1.11701569101
2,8,0.85,0.640625,1.13547824824,0.11905446335,0.130778736287,Squeezed homodyne,0.0117242729371,2.66083893785,1.11701569101
2,8,0.85,0.65625,1.16317283966,0.113535836145,0.125051157175,Squeezed homodyne,0.01151532103,2.66083893785,1.11701569101
2,8,0.85,0.671875,1.19086743108,0.108213288893,0.119501138488,Squeezed homodyne,0.0112878495955,2.66083893785,1.11701569101
2,8,0.85,0.6875,1.2185620225,0.103084361528,0.114127206577,Squeezed homodyne,0.0110428450492,2.66083893785,1.11701569101
2,8,0.85,0.703125,1.24625661392,0.0981463584389,0.10892767477,Squeezed homodyne,0.0107813163316,2.66083893785,1.11701569101
2,8,0.85,0.71875,1.27395120534,0.0933963657161,0.103900653946,Squeezed homodyne,0.0105042882298,2.66083893785,1.11701569101
2,8,0.85,0.734375,1.30164579676,0.0888312636325,0.099044063347,Squeezed homodyne,0.0102127997145,2.66083893785,1.11701569101
2,8,0.85,0.75,1.32934038818,0.0844477427608,0.0943556416097,Squeezed homodyne,0.00990789884887,2.66083893785,1.11701569101
2,8,0.85,0.765625,1.3570349796,0.0802423194784,0.0898329579469,Squeezed homodyne,0.00959063846853,2.66083893785,1.11701569101
2,8,0.85,0.78125,1.38472957102,0.0762113514032,0.0854734234443,Squeezed homodyne,0.00926207204105,2.66083893785,1.11701569101
2,8,0.85,0.796875,1.41242416244,0.0723510527654,0.0812743024229,Squeezed homodyne,0.00892324965752,2.66083893785,1.11701569101
2,8,0.85,0.8125,1.44011875386,0.0686575096643,0.0772327238236,Squeezed homodyne,0.00857521415933,2.66083893785,1.11701569101
2,8,0.85,0.828125,1.46781334528,0.0651266951638,0.0733456925712,Squeezed homodyne,0.00821899740738,2.66083893785,1.11701569101
2,8,0.85,0.84375,1.4955079367,0.0617544841654,0.069610100877,Squeezed homodyne,0.00785561671152,2.66083893785,1.11701569101
2,8,0.85,0.859375,1.52320252812,0.0585366680049,0.0660227394406,Squeezed homodyne,0.00748607143571,2.66083893785,1.11701569101
2,8,0.85,0.875,1.55089711954,0.0554689687371,0.062580308514,Squeezed homodyne,0.00711133977694,2.66083893785,1.11701569101
2,8,0.85,0.890625,1.57859171096,0.052547053084,0.0592794287917,Squeezed homodyne,0.00673237570775,2.66083893785,1.11701569101
2,8,0.85,0.90625,1.60628630238,0.0497665460056,0.0561166520954,Squeezed homodyne,0.00635010608983,2.66083893785,1.11701569101
2,8,0.85,0.921875,1.6339808938,0.0471230437735,0.0530884718213,Squeezed homodyne,0.00596542804773,2.66083893785,1.11701569101
2,8,0.85,0.9375,1.66167548522,0.0446121272574,0.0501913331216,Squeezed homodyne,0.00557920586416,2.66083893785,1.11701569101
2,8,0.85,0.953125,1.68937007664,0.042229374171,0.047421642795,Squeezed homodyne,0.00519226862399,2.66083893785,1.11701569101
2,8,0.85,0.96875,1.71706466806,0.0399703705827,0.044775778861,Squeezed homodyne,0.00480540827835,2.66083893785,1.11701569101
2,8,0.85,0.984375,1.74475925949,0.0378307223528,0.0422500997981,Squeezed homodyne,0.00441937744538,2.66083893785,1.11701569101
2,8,0.85,1,1.77245385091,0.03580606593,0.0398409534258,Squeezed homodyne,0.00403488749578,2.66083893785,1.11701569101
2,8,0.85,1.015625,1.80014844233,0.0338920785806,0.0375446854148,Squeezed homodyne,0.00365260683426,2.66083893785,1.11701569101
2,8,0.85,1.03125,1.82784303375,0.0320844880456,0.0353576474111,Squeezed homodyne,0.00327315936546,2.66083893785,1.11701569101
2,8,0.85,1.046875,1.85553762517,0.0303790816275,0.0332762047614,Squeezed homodyne,0.00289712313391,2.66083893785,1.11701569101
2,8,0.85,1.0625,1.88323221659,0.0287717146905,0.0312967438319,Squeezed homodyne,0.00252502914139,2.66083893785,1.11701569101
2,8,0.85,1.078125,1.91092680801,0.0272583185752,0.0294156789116,Squeezed homodyne,0.00215736033639,2.66083893785,1.11701569101
2,8,0.85,1.09375,1.93862139943,0.0258349079252,0.027629458696,Squeezed homodyne,0.0017945507708,2.66083893785,1.11701569101
2,8,0.85,1.109375,1.96631599085,0.0244975874292,0.0259345723484,Squeezed homodyne,0.00143698491929,2.66083893785,1.11701569101
2,8,0.85,1.125,1.99401058227,0.0232425579801,0.0243275551373,Squeezed homodyne,0.00108499715717,2.66083893785,1.11701569101
2,8,0.85,1.140625,2.02170517369,0.0220661222541,0.0228049936502,Squeezed homodyne,0.000738871396071,2.66083893785,1.11701569101
2,8,0.85,1.15625,2.04939976511,0.0209646896671,0.0213635305887,Squeezed homodyne,0.000398840921613,2.66083893785,1.11701569101
2,8,0.85,1.171875,2.07709435653,0.0199347810295,0.0199998691471,Squeezed homodyne,6.5088117593e-05,2.66083893785,1.11701569101
2,8,0.85,1.1875,2.10478894795,0.0189730323634,0.0187107769809,Squeezed homodyne,-0.000262255382538,2.66083893785,1.11701569101
2,8,0.85,1.203125,2.13248353937,0.0180761982912,0.0174930897747,Squeezed homodyne,-0.000583108516432,2.66083893785,1.11701569101
2,8,0.85,1.21875,2.16017813079,0.0172411549562,0.0163437144153,Squeezed homodyne,-0.000897440540931,2.66083893785,1.11701569101
2,8,0.85,1.234375,2.18787272221,0.0164649024451,0.015259631782,Squeezed homodyne,-0.00120527066311,2.66083893785,1.11701569101
2,8,0.85,1.25,2.21556731363,0.015744566755,0.0142378991657,Squeezed homodyne,-0.00150666758926,2.66083893785,1.11701569101
2,8,0.875,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.875,0.015625,0.0276945914204,0.487459036924,0.488279760013,Squeezed homodyne,0.000820723088645,2.66083893785,1.11701569101
2,8,0.875,0.03125,0.0553891828408,0.474930638146,0.476569633391,Squeezed homodyne,0.00163899524455,2.66083893785,1.11701569101
2,8,0.875,0.046875,0.0830837742612,0.462427329771,0.464879707325,Squeezed homodyne,0.00245237755416,2.66083893785,1.11701569101
2,8,0.875,0.0625,0.110778365682,0.44996156172,0.453220016775,Squeezed homodyne,0.00325845505414,2.66083893785,1.11701569101
2,8,0.875,0.078125,0.138472957102,0.437545670143,0.44160051863,Squeezed homodyne,0.004054848487,2.66083893785,1.11701569101
2,8,0.875,0.09375,0.166167548522,0.425191840422,0.430031066217,Squeezed homodyne,0.00483922579562,2.66083893785,1.11701569101
2,8,0.875,0.109375,0.193862139943,0.412912070964,0.418521384237,Squeezed homodyne,0.00560931327285,2.66083893785,1.11701569101
2,8,0.875,0.125,0.221556731363,0.400718137984,0.407081044268,Squeezed homodyne,0.00636290628402,2.66083893785,1.11701569101
2,8,0.875,0.140625,0.249251322784,0.388621561431,0.395719440913,Squeezed homodyne,0.00709787948195,2.66083893785,1.11701569101
2,8,0.875,0.15625,0.276945914204,0.376633572261,0.384445768701,Squeezed homodyne,0.00781219643979,2.66083893785,1.11701569101
2,8,0.875,0.171875,0.304640505624,0.364765081195,0.373268999839,Squeezed homodyne,0.00850391864406,2.66083893785,1.11701569101
2,8,0.875,0.1875,0.332335097045,0.353026649074,0.362197862895,Squeezed homodyne,0.00917121382143,2.66083893785,1.11701569101
2,8,0.875,0.203125,0.360029688465,0.341428458885,0.351240822508,Squeezed homodyne,0.0098123636229,2.66083893785,1.11701569101
2,8,0.875,0.21875,0.387724279886,0.329980289632,0.340406060187,Squeezed homodyne,0.0104257705548,2.66083893785,1.11701569101
2,8,0.875,0.234375,0.415418871306,0.318691493341,0.329701456289,Squeezed homodyne,0.0110099629483,2.66083893785,1.11701569101
2,8,0.875,0.25,0.443113462726,0.307570971518,0.319134573227,Squeezed homodyne,0.011563601709,2.66083893785,1.11701569101
2,8,0.875,0.265625,0.470808054147,0.296627155749,0.30871263997,Squeezed homodyne,0.0120854842204,2.66083893785,1.11701569101
2,8,0.875,0.28125,0.498502645567,0.285867990189,0.298442537886,Squeezed homodyne,0.0125745476963,2.66083893785,1.11701569101
2,8,0.875,0.296875,0.526197236988,0.275300916165,0.288330787972,Squeezed homodyne,0.0130298718072,2.66083893785,1.11701569101
2,8,0.875,0.3125,0.553891828408,0.264932859084,0.278383539503,Squeezed homodyne,0.0134506804195,2.66083893785,1.11701569101
2,8,0.875,0.328125,0.581586419828,0.254770217674,0.268606560129,Squeezed homodyne,0.0138363424549,2.66083893785,1.11701569101
2,8,0.875,0.34375,0.609281011249,0.24481885555,0.25900522744,Squeezed homodyne,0.0141863718903,2.66083893785,1.11701569101
2,8,0.875,0.359375,0.636975602669,0.235084095088,0.249584522006,Squeezed homodyne,0.0145004269178,2.66083893785,1.11701569101
2,8,0.875,0.375,0.66467019409,0.225570713621,0.240349021909,Squeezed homodyne,0.0147783082885,2.66083893785,1.11701569101
2,8,0.875,0.390625,0.69236478551,0.216282941868,0.231302898742,Squeezed homodyne,0.015019956874,2.66083893785,1.11701569101
2,8,0.875,0.40625,0.72005937693,0.207224464576,0.222449915083,Squeezed homodyne,0.0152254505071,2.66083893785,1.11701569101
2,8,0.875,0.421875,0.747753968351,0.19839842331,0.213793423417,Squeezed homodyne,0.0153950001076,2.66083893785,1.11701569101
2,8,0.875,0.4375,0.775448559771,0.18980742171,0.20533636648,Squeezed homodyne,0.0155289447699,2.66083893785,1.11701569101
2,8,0.875,0.453125,0.803143151192,0.181453532061,0.197081278989,Squeezed homodyne,0.015627746928,2.66083893785,1.11701569101
2,8,0.875,0.46875,0.830837742612,0.173338304037,0.189030290736,Squeezed homodyne,0.0156919866994,2.66083893785,1.11701569101
2,8,0.875,0.484375,0.858532334032,0.165462775328,0.181185130973,Squeezed homodyne,0.0157223556456,2.66083893785,1.11701569101
2,8,0.875,0.5,0.886226925453,0.157827483922,0.173547134069,Squeezed homodyne,0.0157196501464,2.66083893785,1.11701569101
2,8,0.875,0.515625,0.913921516873,0.150432481949,0.166117246353,Squeezed homodyne,0.0156847644041,2.66083893785,1.11701569101
2,8,0.875,0.53125,0.941616108294,0.143277350971,0.158896034113,Squeezed homodyne,0.015618683142,2.66083893785,1.11701569101
2,8,0.875,0.546875,0.969310699714,0.136361218598,0.151883692655,Squeezed homodyne,0.0155224740568,2.66083893785,1.11701569101
2,8,0.875,0.5625,0.997005291134,0.129682776302,0.145080056384,Squeezed homodyne,0.015397280082,2.66083893785,1.11701569101
2,8,0.875,0.578125,1.02469988255,0.123240298286,0.138484609808,Squeezed homodyne,0.0152443115223,2.66083893785,1.11701569101
2,8,0.875,0.59375,1.05239447398,0.117031661299,0.132096499416,Squeezed homodyne,0.0150648381174,2.66083893785,1.11701569101
2,8,0.875,0.609375,1.0800890654,0.111054365237,0.125914546332,Squeezed homodyne,0.0148601810943,2.66083893785,1.11701569101
2,8,0.875,0.625,1.10778365682,0.105305554442,0.119937259679,Squeezed homodyne,0.0146317052371,2.66083893785,1.11701569101
2,8,0.875,0.640625,1.13547824824,0.0997820395705,0.114162850576,Squeezed homodyne,0.0143808110057,2.66083893785,1.11701569101
2,8,0.875,0.65625,1.16317283966,0.0944803198267,0.108589246674,Squeezed homodyne,0.0141089268473,2.66083893785,1.11701569101
2,8,0.875,0.671875,1.19086743108,0.0893966054828,0.103214107167,Squeezed homodyne,0.0138175016841,2.66083893785,1.11701569101
2,8,0.875,0.6875,1.2185620225,0.0845268405861,0.0980348381901,Squeezed homodyne,0.013507997604,2.66083893785,1.11701569101
2,8,0.875,0.703125,1.24625661392,0.0798667257224,0.0930486085257,Squeezed homodyne,0.0131818828032,2.66083893785,1.11701569101
2,8,0.875,0.71875,1.27395120534,0.0754117407265,0.0882523655418,Squeezed homodyne,0.0128406248153,2.66083893785,1.11701569101
2,8,0.875,0.734375,1.30164579676,0.0711571672343,0.0836428512873,Squeezed homodyne,0.012485684053,2.66083893785,1.11701569101
2,8,0.875,0.75,1.32934038818,0.0670981109834,0.0792166186682,Squeezed homodyne,0.0121185076848,2.66083893785,1.11701569101
2,8,0.875,0.765625,1.3570349796,0.0632295237675,0.0749700476342,Squeezed homodyne,0.0117405238668,2.66083893785,1.11701569101
2,8,0.875,0.78125,1.38472957102,0.0595462249649,0.0708993613074,Squeezed homodyne,0.0113531363425,2.66083893785,1.11701569101
2,8,0.875,0.796875,1.41242416244,0.0560429225623,0.0670006419856,Squeezed homodyne,0.0109577194233,2.66083893785,1.11701569101
2,8,0.875,0.8125,1.44011875386,0.0527142336079,0.0632698469602,Squeezed homodyne,0.0105556133523,2.66083893785,1.11701569101
2,8,0.875,0.828125,1.46781334528,0.0495547040308,0.0597028240866,Squeezed homodyne,0.0101481200558,2.66083893785,1.11701569101
2,8,0.875,0.84375,1.4955079367,0.04655882778,0.0562953270552,Squeezed homodyne,0.00973649927517,2.66083893785,1.11701569101
2,8,0.875,0.859375,1.52320252812,0.0437210652241,0.0530430303088,Squeezed homodyne,0.00932196508464,2.66083893785,1.11701569101
2,8,0.875,0.875,1.55089711954,0.0410358607687,0.0499415435609,Squeezed homodyne,0.00890568279222,2.66083893785,1.11701569101
2,8,0.875,0.890625,1.57859171096,0.0384976596623,0.0469864258713,Squeezed homodyne,0.00848876620898,2.66083893785,1.11701569101
2,8,0.875,0.90625,1.60628630238,0.0361009239649,0.0441731992394,Squeezed homodyne,0.00807227527453,2.66083893785,1.11701569101
2,8,0.875,0.921875,1.6339808938,0.0338401476554,0.0414973616816,Squeezed homodyne,0.00765721402629,2.66083893785,1.11701569101
2,8,0.875,0.9375,1.66167548522,0.0317098708647,0.0389543997613,Squeezed homodyne,0.0072445288966,2.66083893785,1.11701569101
2,8,0.875,0.953125,1.68937007664,0.0297046932255,0.0365398005457,Squeezed homodyne,0.00683510732024,2.66083893785,1.11701569101
2,8,0.875,0.96875,1.71706466806,0.0278192863333,0.0342490629677,Squeezed homodyne,0.00642977663442,2.66083893785,1.11701569101
2,8,0.875,0.984375,1.74475925949,0.0260484053205,0.0320777085741,Squeezed homodyne,0.00602930325353,2.66083893785,1.11701569101
2,8,0.875,1,1.77245385091,0.0243868995454,0.0300212916468,Squeezed homodyne,0.00563439210136,2.66083893785,1.11701569101
2,8,0.875,1.015625,1.80014844233,0.0228297224017,0.0280754086869,Squeezed homodyne,0.00524568628522,2.66083893785,1.11701569101
2,8,0.875,1.03125,1.82784303375,0.0213719402576,0.0262357072545,Squeezed homodyne,0.00486376699693,2.66083893785,1.11701569101
2,8,0.875,1.046875,1.85553762517,0.0200087405331,0.0244978941626,Squeezed homodyne,0.00448915362951,2.66083893785,1.11701569101
2,8,0.875,1.0625,1.88323221659,0.018735438929,0.0228577430252,Squeezed homodyne,0.00412230409613,2.66083893785,1.11701569101
2,8,0.875,1.078125,1.91092680801,0.0175474858227,0.0213111011627,Squeezed homodyne,0.00376361534,2.66083893785,1.11701569101
2,8,0.875,1.09375,1.93862139943,0.0164404718495,0.0198538958734,Squeezed homodyne,0.00341342402387,2.66083893785,1.11701569101
2,8,0.875,1.109375,1.96631599085,0.0154101326911,0.0184821400779,Squeezed homodyne,0.00307200738685,2.66083893785,1.11701569101
2,8,0.875,1.125,1.99401058227,0.0144523530974,0.0171919373523,Squeezed homodyne,0.00273958425492,2.66083893785,1.11701569101
2,8,0.875,1.140625,2.02170517369,0.013563170171,0.0159794863608,Squeezed homodyne,0.0024163161898,2.66083893785,1.11701569101
2,8,0.875,1.15625,2.04939976511,0.012738775949,0.0148410847079,Squeezed homodyne,0.0021023087589,2.66083893785,1.11701569101
2,8,0.875,1.171875,2.07709435653,0.0119755193211,0.0137731322272,Squeezed homodyne,0.00179761290609,2.66083893785,1.11701569101
2,8,0.875,1.1875,2.10478894795,0.0112699073256,0.0127721337271,Squeezed homodyne,0.00150222640142,2.66083893785,1.11701569101
2,8,0.875,1.203125,2.13248353937,0.0106186058701,0.0118347012158,Squeezed homodyne,0.00121609534576,2.66083893785,1.11701569101
2,8,0.875,1.21875,2.16017813079,0.0100184399238,0.0109575556294,Squeezed homodyne,0.000939115705655,2.66083893785,1.11701569101
2,8,0.875,1.234375,2.18787272221,0.00946639323244,0.0101375280854,Squeezed homodyne,0.000671134852954,2.66083893785,1.11701569101
2,8,0.875,1.25,2.21556731363,0.00895960760333,0.00937156068815,Squeezed homodyne,0.000411953084823,2.66083893785,1.11701569101
2,8,0.9,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.9,0.015625,0.0276945914204,0.486266052103,0.487340425696,Squeezed homodyne,0.00107437359331,2.66083893785,1.11701569101
2,8,0.9,0.03125,0.0553891828408,0.472548572689,0.47469359604,Squeezed homodyne,0.0021450233515,2.66083893785,1.11701569101
2,8,0.9,0.046875,0.0830837742612,0.45886396998,0.462072217201,Squeezed homodyne,0.00320824722124,2.66083893785,1.11701569101
2,8,0.9,0.0625,0.110778365682,0.44522853206,0.449488918587,Squeezed homodyne,0.00426038652709,2.66083893785,1.11701569101
2,8,0.9,0.078125,0.138472957102,0.431658367746,0.436956214944,Squeezed homodyne,0.00529784719852,2.66083893785,1.11701569101
2,8,0.9,0.09375,0.166167548522,0.418169348585,0.424486469034,Squeezed homodyne,0.00631712044894,2.66083893785,1.11701569101
2,8,0.9,0.109375,0.193862139943,0.404777052337,0.412091855072,Squeezed homodyne,0.00731480273461,2.66083893785,1.11701569101
2,8,0.9,0.125,0.221556731363,0.391496708272,0.399784323102,Squeezed homodyne,0.00828761482954,2.66083893785,1.11701569101
2,8,0.9,0.140625,0.249251322784,0.378343144629,0.387575564493,Squeezed homodyne,0.00923241986348,2.66083893785,1.11701569101
2,8,0.9,0.15625,0.276945914204,0.365330738527,0.375476978708,Squeezed homodyne,0.0101462401818,2.66083893785,1.11701569101
2,8,0.9,0.171875,0.304640505624,0.352473368617,0.363499641517,Squeezed homodyne,0.0110262729,2.66083893785,1.11701569101
2,8,0.9,0.1875,0.332335097045,0.33978437077,0.351654274786,Squeezed homodyne,0.0118699040157,2.66083893785,1.11701569101
2,8,0.9,0.203125,0.360029688465,0.327276496986,0.339951217993,Squeezed homodyne,0.0126747210068,2.66083893785,1.11701569101
2,8,0.9,0.21875,0.387724279886,0.314961877723,0.328400401588,Squeezed homodyne,0.0134385238655,2.66083893785,1.11701569101
2,8,0.9,0.234375,0.415418871306,0.302851987876,0.317011322306,Squeezed homodyne,0.0141593344304,2.66083893785,1.11701569101
2,8,0.9,0.25,0.443113462726,0.290957616537,0.305793020538,Squeezed homodyne,0.0148354040008,2.66083893785,1.11701569101
2,8,0.9,0.265625,0.470808054147,0.27928884064,0.294754059844,Squeezed homodyne,0.0154652192035,2.66083893785,1.11701569101
2,8,0.9,0.28125,0.498502645567,0.26785500258,0.283902508675,Squeezed homodyne,0.0160475060944,2.66083893785,1.11701569101
2,8,0.9,0.296875,0.526197236988,0.256664691872,0.27324592437,Squeezed homodyne,0.0165812324981,2.66083893785,1.11701569101
2,8,0.9,0.3125,0.553891828408,0.245725730856,0.262791339461,Squeezed homodyne,0.0170656086048,2.66083893785,1.11701569101
2,8,0.9,0.328125,0.581586419828,0.235045164453,0.252545250313,Squeezed homodyne,0.0175000858599,2.66083893785,1.11701569101
2,8,0.9,0.34375,0.609281011249,0.224629253933,0.242513608129,Squeezed homodyne,0.0178843541957,2.66083893785,1.11701569101
2,8,0.9,0.359375,0.636975602669,0.214483474626,0.232701812298,Squeezed homodyne,0.0182183376723,2.66083893785,1.11701569101
2,8,0.9,0.375,0.66467019409,0.204612517475,0.223114706081,Squeezed homodyne,0.0185021886057,2.66083893785,1.11701569101
2,8,0.9,0.390625,0.69236478551,0.195020294334,0.21375657461,Squeezed homodyne,0.0187362802762,2.66083893785,1.11701569101
2,8,0.9,0.40625,0.72005937693,0.185709946833,0.204631145153,Squeezed homodyne,0.0189211983193,2.66083893785,1.11701569101
2,8,0.9,0.421875,0.747753968351,0.176683858674,0.195741589585,Squeezed homodyne,0.0190577309105,2.66083893785,1.11701569101
2,8,0.9,0.4375,0.775448559771,0.167943671153,0.187090529017,Squeezed homodyne,0.0191468578645,2.66083893785,1.11701569101
2,8,0.9,0.453125,0.803143151192,0.15949030171,0.178680040485,Squeezed homodyne,0.019189738775,2.66083893785,1.11701569101
2,8,0.9,0.46875,0.830837742612,0.151323965294,0.170511665621,Squeezed homodyne,0.0191877003268,2.66083893785,1.11701569101
2,8,0.9,0.484375,0.858532334032,0.143444198301,0.162586421216,Squeezed homodyne,0.0191422229155,2.66083893785,1.11701569101
2,8,0.9,0.5,0.886226925453,0.135849884842,0.154904811552,Squeezed homodyne,0.0190549267107,2.66083893785,1.11701569101
2,8,0.9,0.515625,0.913921516873,0.128539285106,0.147466842405,Squeezed homodyne,0.0189275572987,2.66083893785,1.11701569101
2,8,0.9,0.53125,0.941616108294,0.121510065549,0.14027203659,Squeezed homodyne,0.0187619710412,2.66083893785,1.11701569101
2,8,0.9,0.546875,0.969310699714,0.114759330653,0.133319450933,Squeezed homodyne,0.0185601202801,2.66083893785,1.11701569101
2,8,0.9,0.5625,0.997005291134,0.108283656006,0.126607694524,Squeezed homodyne,0.0183240385179,2.66083893785,1.11701569101
2,8,0.9,0.578125,1.02469988255,0.102079122444,0.120134948138,Squeezed homodyne,0.0180558256944,2.66083893785,1.11701569101
2,8,0.9,0.59375,1.05239447398,0.0961413509914,0.113898984667,Squeezed homodyne,0.0177576336754,2.66083893785,1.11701569101
2,8,0.9,0.609375,1.0800890654,0.0904655383846,0.107897190447,Squeezed homodyne,0.0174316520629,2.66083893785,1.11701569101
2,8,0.9,0.625,1.10778365682,0.0850464929068,0.102126587329,Squeezed homodyne,0.0170800944227,2.66083893785,1.11701569101
2,8,0.9,0.640625,1.13547824824,0.0798786703347,0.0965838553577,Squeezed homodyne,0.016705185023,2.66083893785,1.11701569101
2,8,0.9,0.65625,1.16317283966,0.0749562097686,0.0912653559302,Squeezed homodyne,0.0163091461616,2.66083893785,1.11701569101
2,8,0.9,0.671875,1.19086743108,0.0702729691461,0.0861671552991,Squeezed homodyne,0.015894186153,2.66083893785,1.11701569101
2,8,0.9,0.6875,1.2185620225,0.0658225602501,0.0812850482851,Squeezed homodyne,0.0154624880351,2.66083893785,1.11701569101
2,8,0.9,0.703125,1.24625661392,0.0615983830356,0.0766145820801,Squeezed homodyne,0.0150161990444,2.66083893785,1.11701569101
2,8,0.9,0.71875,1.27395120534,0.0575936591165,0.0721510800166,Squeezed homodyne,0.0145574209001,2.66083893785,1.11701569101
2,8,0.9,0.734375,1.30164579676,0.0538014642647,0.0678896651892,Squeezed homodyne,0.0140882009245,2.66083893785,1.11701569101
2,8,0.9,0.75,1.32934038818,0.0502147597961,0.0638252838175,Squeezed homodyne,0.0136105240214,2.66083893785,1.11701569101
2,8,0.9,0.765625,1.3570349796,0.0468264227257,0.0599527282468,Squeezed homodyne,0.0131263055211,2.66083893785,1.11701569101
2,8,0.9,0.78125,1.38472957102,0.0436292745981,0.056266659492,Squeezed homodyne,0.0126373848939,2.66083893785,1.11701569101
2,8,0.9,0.796875,1.41242416244,0.0406161089064,0.0527616292326,Squeezed homodyne,0.0121455203262,2.66083893785,1.11701569101
2,8,0.9,0.8125,1.44011875386,0.0377797170367,0.0494321011798,Squeezed homodyne,0.0116523841431,2.66083893785,1.11701569101
2,8,0.9,0.828125,1.46781334528,0.0351129126816,0.0462724717386,Squeezed homodyne,0.011159559057,2.66083893785,1.11701569101
2,8,0.9,0.84375,1.4955079367,0.0326085546885,0.0432770899003,Squeezed homodyne,0.0106685352119,2.66083893785,1.11701569101
2,8,0.9,0.859375,1.52320252812,0.0302595683165,0.0404402763066,Squeezed homodyne,0.0101807079901,2.66083893785,1.11701569101
2,8,0.9,0.875,1.55089711954,0.0280589648931,0.0377563414335,Squeezed homodyne,0.00969737654038,2.66083893785,1.11701569101
2,8,0.9,0.890625,1.57859171096,0.0259998598707,0.0352196028532,Squeezed homodyne,0.00921974298252,2.66083893785,1.11701569101
2,8,0.9,0.90625,1.60628630238,0.0240754892969,0.0328244015379,Squeezed homodyne,0.00874891224097,2.66083893785,1.11701569101
2,8,0.9,0.921875,1.6339808938,0.0222792247221,0.0305651171785,Squeezed homodyne,0.00828589245637,2.66083893785,1.11701569101
2,8,0.9,0.9375,1.66167548522,0.0206045865742,0.0284361824971,Squeezed homodyne,0.00783159592297,2.66083893785,1.11701569101
2,8,0.9,0.953125,1.68937007664,0.019045256041,0.0264320965405,Squeezed homodyne,0.00738684049958,2.66083893785,1.11701569101
2,8,0.9,0.96875,1.71706466806,0.0175950855053,0.0245474369473,Squeezed homodyne,0.00695235144201,2.66083893785,1.11701569101
2,8,0.9,0.984375,1.74475925949,0.0162481075828,0.0227768711891,Squeezed homodyne,0.00652876360636,2.66083893785,1.11701569101
2,8,0.9,1,1.77245385091,0.0149985428169,0.0211151667915,Squeezed homodyne,0.00611662397465,2.66083893785,1.11701569101
2,8,0.9,1.015625,1.80014844233,0.013840806089,0.0195572005455,Squeezed homodyne,0.00571639445652,2.66083893785,1.11701569101
2,8,0.9,1.03125,1.82784303375,0.0127695118037,0.018097966727,Squeezed homodyne,0.00532845492325,2.66083893785,1.11701569101
2,8,0.9,1.046875,1.85553762517,0.0117794779111,0.0167325843448,Squeezed homodyne,0.00495310643372,2.66083893785,1.11701569101
2,8,0.9,1.0625,1.88323221659,0.0108657288297,0.0154563034439,Squeezed homodyne,0.00459057461422,2.66083893785,1.11701569101
2,8,0.9,1.078125,1.91092680801,0.010023497336,0.0142645104929,Squeezed homodyne,0.00424101315684,2.66083893785,1.11701569101
2,8,0.9,1.09375,1.93862139943,0.00924822548521,0.0131527328883,Squeezed homodyne,0.00390450740306,2.66083893785,1.11701569101
2,8,0.9,1.109375,1.96631599085,0.0085355646324,0.0121166426134,Squeezed homodyne,0.003581077981,2.66083893785,1.11701569101
2,8,0.9,1.125,1.99401058227,0.00788137462302,0.0111520590885,Squeezed homodyne,0.00327068446552,2.66083893785,1.11701569101
2,8,0.9,1.140625,2.02170517369,0.00728172222308,0.0102549512543,Squeezed homodyne,0.00297322903125,2.66083893785,1.11701569101
2,8,0.9,1.15625,2.04939976511,0.00673287886183,0.00942143893047,Squeezed homodyne,0.00268856006864,2.66083893785,1.11701569101
2,8,0.9,1.171875,2.07709435653,0.00623131776004,0.00864779349339,Squeezed homodyne,0.00241647573335,2.66083893785,1.11701569101
2,8,0.9,1.1875,2.10478894795,0.00577371051827,0.00793043791776,Squeezed homodyne,0.00215672739949,2.66083893785,1.11701569101
2,8,0.9,1.203125,2.13248353937,0.00535692323911,0.00726594622677,Squeezed homodyne,0.00190902298766,2.66083893785,1.11701569101
2,8,0.9,1.21875,2.16017813079,0.00497801225714,0.00665104239678,Squeezed homodyne,0.00167303013964,2.66083893785,1.11701569101
2,8,0.9,1.234375,2.18787272221,0.00463421954838,0.0060825987614,Squeezed homodyne,0.00144837921301,2.66083893785,1.11701569101
2,8,0.9,1.25,2.21556731363,0.00432296788882,0.00555763396001,Squeezed homodyne,0.00123466607119,2.66083893785,1.11701569101
2,8,0.925,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.925,0.015625,0.0276945914204,0.484758788922,0.486206107298,Squeezed homodyne,0.0014473183764,2.66083893785,1.11701569101
2,8,0.925,0.03125,0.0553891828408,0.469540079875,0.472428700417,Squeezed homodyne,0.00288862054194,2.66083893785,1.11701569101
2,8,0.925,0.046875,0.0830837742612,0.454366273497,0.458684206093,Squeezed homodyne,0.00431793259575,2.66083893785,1.11701569101
2,8,0.925,0.0625,0.110778365682,0.439259568409,0.444988933242,Squeezed homodyne,0.00572936483312,2.66083893785,1.11701569101
2,8,0.925,0.078125,0.138472957102,0.424241862142,0.431359014932,Squeezed homodyne,0.00711715278971,2.66083893785,1.11701569101
2,8,0.925,0.09375,0.166167548522,0.409334654362,0.417810351399,Squeezed homodyne,0.00847569703719,2.66083893785,1.11701569101
2,8,0.925,0.109375,0.193862139943,0.394558953103,0.404358554443,Squeezed homodyne,0.00979960134042,2.66083893785,1.11701569101
2,8,0.925,0.125,0.221556731363,0.379935184728,0.391018893536,Squeezed homodyne,0.0110837088078,2.66083893785,1.11701569101
2,8,0.925,0.140625,0.249251322784,0.365483108245,0.377806243938,Squeezed homodyne,0.012323135693,2.66083893785,1.11701569101
2,8,0.925,0.15625,0.276945914204,0.35122173459,0.364735037125,Squeezed homodyne,0.0135133025355,2.66083893785,1.11701569101
2,8,0.925,0.171875,0.304640505624,0.33716925144,0.351819213803,Squeezed homodyne,0.0146499623626,2.66083893785,1.11701569101
2,8,0.925,0.1875,0.332335097045,0.323342954039,0.339072179749,Squeezed homodyne,0.0157292257096,2.66083893785,1.11701569101
2,8,0.925,0.203125,0.360029688465,0.30975918247,0.326506764728,Squeezed homodyne,0.0167475822575,2.66083893785,1.11701569101
2,8,0.925,0.21875,0.387724279886,0.296433265749,0.314135184673,Squeezed homodyne,0.0177019189239,2.66083893785,1.11701569101
2,8,0.925,0.234375,0.415418871306,0.283379473033,0.301969007323,Squeezed homodyne,0.0185895342897,2.66083893785,1.11701569101
2,8,0.925,0.25,0.443113462726,0.270610972176,0.29001912146,Squeezed homodyne,0.0194081492838,2.66083893785,1.11701569101
2,8,0.925,0.265625,0.470808054147,0.258139795782,0.278295709876,Squeezed homodyne,0.0201559140933,2.66083893785,1.11701569101
2,8,0.925,0.28125,0.498502645567,0.245976814857,0.266808226166,Squeezed homodyne,0.0208314113089,2.66083893785,1.11701569101
2,8,0.925,0.296875,0.526197236988,0.234131720053,0.255565375411,Squeezed homodyne,0.0214336553582,2.66083893785,1.11701569101
2,8,0.925,0.3125,0.553891828408,0.22261301047,0.244575098789,Squeezed homodyne,0.0219620883193,2.66083893785,1.11701569101
2,8,0.925,0.328125,0.581586419828,0.211427989884,0.233844562131,Squeezed homodyne,0.0224165722465,2.66083893785,1.11701569101
2,8,0.925,0.34375,0.609281011249,0.200582770212,0.223380148388,Squeezed homodyne,0.0227973781766,2.66083893785,1.11701569101
2,8,0.925,0.359375,0.636975602669,0.19008228197,0.213187453987,Squeezed homodyne,0.0231051720174,2.66083893785,1.11701569101
2,8,0.925,0.375,0.66467019409,0.179930291426,0.203271288975,Squeezed homodyne,0.0233409975491,2.66083893785,1.11701569101
2,8,0.925,0.390625,0.69236478551,0.170129424081,0.193635680878,Squeezed homodyne,0.0235062567978,2.66083893785,1.11701569101
2,8,0.925,0.40625,0.72005937693,0.160681194083,0.184283882144,Squeezed homodyne,0.0236026880606,2.66083893785,1.11701569101
2,8,0.925,0.421875,0.747753968351,0.151586039137,0.175218381017,Squeezed homodyne,0.0236323418804,2.66083893785,1.11701569101
2,8,0.925,0.4375,0.775448559771,0.142843360422,0.166440915706,Squeezed homodyne,0.0235975552842,2.66083893785,1.11701569101
2,8,0.925,0.453125,0.803143151192,0.13445156703,0.157952491633,Squeezed homodyne,0.0235009246034,2.66083893785,1.11701569101
2,8,0.925,0.46875,0.830837742612,0.126408124387,0.149753401592,Squeezed homodyne,0.0233452772054,2.66083893785,1.11701569101
2,8,0.925,0.484375,0.858532334032,0.118709606125,0.141843248584,Squeezed homodyne,0.0231336424589,2.66083893785,1.11701569101
2,8,0.925,0.5,0.886226925453,0.111351748865,0.134220971124,Squeezed homodyne,0.0228692222586,2.66083893785,1.11701569101
2,8,0.925,0.515625,0.913921516873,0.104329509345,0.126884870765,Squeezed homodyne,0.0225553614204,2.66083893785,1.11701569101
2,8,0.925,0.53125,0.941616108294,0.0976371233721,0.119832641621,Squeezed homodyne,0.0221955182488,2.66083893785,1.11701569101
2,8,0.925,0.546875,0.969310699714,0.0912681660542,0.113061401619,Squeezed homodyne,0.0217932355645,2.66083893785,1.11701569101
2,8,0.925,0.5625,0.997005291134,0.0852156127939,0.10656772525,Squeezed homodyne,0.0213521124561,2.66083893785,1.11701569101
2,8,0.925,0.578125,1.02469988255,0.0794719005562,0.100347677559,Squeezed homodyne,0.0208757770025,2.66083893785,1.11701569101
2,8,0.925,0.59375,1.05239447398,0.0740289889349,0.0943968491226,Squeezed homodyne,0.0203678601877,2.66083893785,1.11701569101
2,8,0.925,0.609375,1.0800890654,0.0688784205788,0.0887103917801,Squeezed homodyne,0.0198319712013,2.66083893785,1.11701569101
2,8,0.925,0.625,1.10778365682,0.0640113805682,0.0832830548623,Squeezed homodyne,0.0192716742941,2.66083893785,1.11701569101
2,8,0.925,0.640625,1.13547824824,0.0594187543688,0.0781092216974,Squeezed homodyne,0.0186904673286,2.66083893785,1.11701569101
2,8,0.925,0.65625,1.16317283966,0.0550911840259,0.0731829461605,Squeezed homodyne,0.0180917621346,2.66083893785,1.11701569101
2,8,0.925,0.671875,1.19086743108,0.0510191223001,0.0684979890551,Squeezed homodyne,0.017478866755,2.66083893785,1.11701569101
2,8,0.925,0.6875,1.2185620225,0.0471928844849,0.0640478541206,Squeezed homodyne,0.0168549696358,2.66083893785,1.11701569101
2,8,0.925,0.703125,1.24625661392,0.0436026976857,0.0598258234757,Squeezed homodyne,0.0162231257899,2.66083893785,1.11701569101
2,8,0.925,0.71875,1.27395120534,0.0402387473776,0.0558249923175,Squeezed homodyne,0.0155862449398,2.66083893785,1.11701569101
2,8,0.925,0.734375,1.30164579676,0.0370912210966,0.0520383027136,Squeezed homodyne,0.0149470816171,2.66083893785,1.11701569101
2,8,0.925,0.75,1.32934038818,0.0341503491568,0.048458576337,Squeezed homodyne,0.0143082271802,2.66083893785,1.11701569101
2,8,0.925,0.765625,1.3570349796,0.0314064423185,0.0450785460084,Squeezed homodyne,0.0136721036899,2.66083893785,1.11701569101
2,8,0.925,0.78125,1.38472957102,0.0288499263655,0.0418908859297,Squeezed homodyne,0.0130409595642,2.66083893785,1.11701569101
2,8,0.925,0.796875,1.41242416244,0.0264713735795,0.0388882405026,Squeezed homodyne,0.012416866923,2.66083893785,1.11701569101
2,8,0.925,0.8125,1.44011875386,0.0242615311278,0.0360632516465,Squeezed homodyne,0.0118017205187,2.66083893785,1.11701569101
2,8,0.925,0.828125,1.46781334528,0.0222113464042,0.0334085845428,Squeezed homodyne,0.0111972381386,2.66083893785,1.11701569101
2,8,0.925,0.84375,1.4955079367,0.0203119893878,0.0309169517492,Squeezed homodyne,0.0106049623613,2.66083893785,1.11701569101
2,8,0.925,0.859375,1.52320252812,0.018554872101,0.0285811356401,Squeezed homodyne,0.0100262635391,2.66083893785,1.11701569101
2,8,0.925,0.875,1.55089711954,0.0169316652675,0.0263940091476,Squeezed homodyne,0.00946234388009,2.66083893785,1.11701569101
2,8,0.925,0.890625,1.57859171096,0.0154343122855,0.0243485547852,Squeezed homodyne,0.00891424249967,2.66083893785,1.11701569101
2,8,0.925,0.90625,1.60628630238,0.0140550406421,0.0224378819551,Squeezed homodyne,0.00838284131301,2.66083893785,1.11701569101
2,8,0.925,0.921875,1.6339808938,0.0127863709067,0.0206552425485,Squeezed homodyne,0.00786887164184,2.66083893785,1.11701569101
2,8,0.925,0.9375,1.66167548522,0.0116211234458,0.018994044859,Squeezed homodyne,0.00737292141314,2.66083893785,1.11701569101
2,8,0.925,0.953125,1.68937007664,0.0105524230111,0.0174478658425,Squeezed homodyne,0.00689544283143,2.66083893785,1.11701569101
2,8,0.925,0.96875,1.71706466806,0.00957370135187,0.0160104617646,Squeezed homodyne,0.0064367604127,2.66083893785,1.11701569101
2,8,0.925,0.984375,1.74475925949,0.00867869800793,0.0146757772824,Squeezed homodyne,0.00599707927442,2.66083893785,1.11701569101
2,8,0.925,1,1.77245385091,0.00786145943782,0.013437953021,Squeezed homodyne,0.00557649358323,2.66083893785,1.11701569101
2,8,0.925,1.015625,1.80014844233,0.00711633663597,0.0122913317056,Squeezed homodyne,0.00517499506958,2.66083893785,1.11701569101
2,8,0.925,1.03125,1.82784303375,0.00643798139066,0.0112304629172,Squeezed homodyne,0.00479248152655,2.66083893785,1.11701569101
2,8,0.925,1.046875,1.85553762517,0.00582134133069,0.0102501065484,Squeezed homodyne,0.00442876521772,2.66083893785,1.11701569101
2,8,0.925,1.0625,1.88323221659,0.00526165390471,0.00934523503195,Squeezed homodyne,0.00408358112723,2.66083893785,1.11701569101
2,8,0.925,1.078125,1.91092680801,0.00475443943195,0.00851103442437,Squeezed homodyne,0.00375659499242,2.66083893785,1.11701569101
2,8,0.925,1.09375,1.93862139943,0.00429549335782,0.00774290442496,Squeezed homodyne,0.00344741106714,2.66083893785,1.11701569101
2,8,0.925,1.109375,1.96631599085,0.00388087784197,0.00703645741253,Squeezed homodyne,0.00315557957056,2.66083893785,1.11701569101
2,8,0.925,1.125,1.99401058227,0.00350691279985,0.0063875165828,Squeezed homodyne,0.00288060378295,2.66083893785,1.11701569101
2,8,0.925,1.140625,2.02170517369,0.00317016651306,0.00579211326883,Squeezed homodyne,0.00262194675577,2.66083893785,1.11701569101
2,8,0.925,1.15625,2.04939976511,0.00286744591667,0.00524648352574,Squeezed homodyne,0.00237903760907,2.66083893785,1.11701569101
2,8,0.925,1.171875,2.07709435653,0.00259578666554,0.00474706405967,Squeezed homodyne,0.00215127739413,2.66083893785,1.11701569101
2,8,0.925,1.1875,2.10478894795,0.00235244307485,0.00429048757854,Squeezed homodyne,0.00193804450368,2.66083893785,1.11701569101
2,8,0.925,1.203125,2.13248353937,0.00213487802356,0.00387357764003,Squeezed homodyne,0.00173869961647,2.66083893785,1.11701569101
2,8,0.925,1.21875,2.16017813079,0.00194075290266,0.00349334306886,Squeezed homodyne,0.00155259016621,2.66083893785,1.11701569101
2,8,0.925,1.234375,2.18787272221,0.00176791768356,0.00314697201256,Squeezed homodyne,0.001379054329,2.66083893785,1.11701569101
2,8,0.925,1.25,2.21556731363,0.00161440117487,0.00283182570113,Squeezed homodyne,0.00121742452627,2.66083893785,1.11701569101
2,8,0.95,0,0,0.5,0.5,Coherent homodyne,0,2.66083893785,1.11701569101
2,8,0.95,0.015625,0.0276945914204,0.482753596806,0.48479149506,Squeezed homodyne,0.00203789825383,2.66083893785,1.11701569101
2,8,0.95,0.03125,0.0553891828408,0.465539702051,0.46960508449,Squeezed homodyne,0.00406538243934,2.66083893785,1.11701569101
2,8,0.95,0.046875,0.0830837742612,0.448390639011,0.454462766414,Squeezed homodyne,0.00607212740261,2.66083893785,1.11701569101
2,8,0.95,0.0625,0.110778365682,0.431338362393,0.439386347158,Squeezed homodyne,0.00804798476518,2.66083893785,1.11701569101
2,8,0.95,0.078125,0.138472957102,0.414414278401,0.424397347096,Squeezed homodyne,0.00998306869496,2.66083893785,1.11701569101
2,8,0.95,0.09375,0.166167548522,0.397649069972,0.409516908554,Squeezed homodyne,0.0118678385822,2.66083893785,1.11701569101
2,8,0.95,0.109375,0.193862139943,0.381072528781,0.394765706444,Squeezed homodyne,0.0136931776629,2.66083893785,1.11701569101
2,8,0.95,0.125,0.221556731363,0.364713395554,0.380163862247,Squeezed homodyne,0.0154504666929,2.66083893785,1.11701569101
2,8,0.95,0.140625,0.249251322784,0.348599210095,0.365730861943,Squeezed homodyne,0.0171316518488,2.66083893785,1.11701569101
2,8,0.95,0.15625,0.276945914204,0.332756172335,0.351485478451,Squeezed homodyne,0.0187293061162,2.66083893785,1.11701569101
2,8,0.95,0.171875,0.304640505624,0.317209015553,0.337445699072,Squeezed homodyne,0.0202366835189,2.66083893785,1.11701569101
2,8,0.95,0.1875,0.332335097045,0.301980892774,0.323628658419,Squeezed homodyne,0.0216477656445,2.66083893785,1.11701569101
2,8,0.95,0.203125,0.360029688465,0.287093277197,0.310050577228,Squeezed homodyne,0.0229573000303,2.66083893785,1.11701569101
2,8,0.95,0.21875,0.387724279886,0.27256587732,0.296726707404,Squeezed homodyne,0.0241608300843,2.66083893785,1.11701569101
2,8,0.95,0.234375,0.415418871306,0.258416567264,0.2836712836,Squeezed homodyne,0.025254716336,2.66083893785,1.11701569101
2,8,0.95,0.25,0.443113462726,0.244661332627,0.270897481553,Squeezed homodyne,0.0262361489253,2.66083893785,1.11701569101
2,8,0.95,0.265625,0.470808054147,0.231314231986,0.258417383346,Squeezed homodyne,0.0271031513598,2.66083893785,1.11701569101
2,8,0.95,0.28125,0.498502645567,0.218387374031,0.246241949711,Squeezed homodyne,0.0278545756806,2.66083893785,1.11701569101
2,8,0.95,0.296875,0.526197236988,0.205890910102,0.234380999399,Squeezed homodyne,0.0284900892964,2.66083893785,1.11701569101
2,8,0.95,0.3125,0.553891828408,0.193833041766,0.222843195608,Squeezed homodyne,0.0290101538421,2.66083893785,1.11701569101
2,8,0.95,0.328125,0.581586419828,0.182220042865,0.211636039392,Squeezed homodyne,0.0294159965278,2.66083893785,1.11701569101
2,8,0.95,0.34375,0.609281011249,0.171056295377,0.200765869901,Squeezed homodyne,0.0297095745246,2.66083893785,1.11701569101
2,8,0.95,0.359375,0.636975602669,0.160344338247,0.190237871269,Squeezed homodyne,0.029893533022,2.66083893785,1.11701569101
2,8,0.95,0.375,0.66467019409,0.15008492825,0.180056085905,Squeezed homodyne,0.0299711576555,2.66083893785,1.11701569101
2,8,0.95,0.390625,0.69236478551,0.140277111827,0.170223433891,Squeezed homodyne,0.0299463220638,2.66083893785,1.11701569101
2,8,0.95,0.40625,0.72005937693,0.130918306778,0.160741738155,Squeezed homodyne,0.029823431377,2.66083893785,1.11701569101
2,8,0.95,0.421875,0.747753968351,0.122004392574,0.151611755043,Squeezed homodyne,0.0296073624693,2.66083893785,1.11701569101
2,8,0.95,0.4375,0.775448559771,0.113529808064,0.14283320989,Squeezed homodyne,0.0293034018258,2.66083893785,1.11701569101
2,8,0.95,0.453125,0.803143151192,0.105487655262,0.134404837141,Squeezed homodyne,0.0289171818782,2.66083893785,1.11701569101
2,8,0.95,0.46875,0.830837742612,0.0978698079287,0.126324424581,Squeezed homodyne,0.0284546166521,2.66083893785,1.11701569101
2,8,0.95,0.484375,0.858532334032,0.0906670236411,0.118588861187,Squeezed homodyne,0.0279218375455,2.66083893785,1.11701569101
2,8,0.95,0.5,0.886226925453,0.0838690580905,0.111194188116,Squeezed homodyne,0.0273251300253,2.66083893785,1.11701569101
2,8,0.95,0.515625,0.913921516873,0.0774647803645,0.104135652341,Squeezed homodyne,0.0266708719769,2.66083893785,1.11701569101
2,8,0.95,0.53125,0.941616108294,0.071442288046,0.0974077624345,Squeezed homodyne,0.0259654743885,2.66083893785,1.11701569101
2,8,0.95,0.546875,0.969310699714,0.0657890210204,0.0910043460042,Squeezed homodyne,0.0252153249838,2.66083893785,1.11701569101
2,8,0.95,0.5625,0.997005291134,0.0604918729676,0.0849186083091,Squeezed homodyne,0.0244267353415,2.66083893785,1.11701569101
2,8,0.95,0.578125,1.02469988255,0.0555372996086,0.0791431915722,Squeezed homodyne,0.0236058919637,2.66083893785,1.11701569101
2,8,0.95,0.59375,1.05239447398,0.0509114228748,0.0736702345425,Squeezed homodyne,0.0227588116676,2.66083893785,1.11701569101
2,8,0.95,0.609375,1.0800890654,0.0466001302779,0.0684914318703,Squeezed homodyne,0.0218913015923,2.66083893785,1.11701569101
2,8,0.95,0.625,1.10778365682,0.0425891688642,0.0635980928871,Squeezed homodyne,0.0210089240229,2.66083893785,1.11701569101
2,8,0.95,0.640625,1.13547824824,0.0388642332532,0.0589811994043,Squeezed homodyne,0.0201169661511,2.66083893785,1.11701569101
2,8,0.95,0.65625,1.16317283966,0.0354110473684,0.0546314621773,Squeezed homodyne,0.0192204148089,2.66083893785,1.11701569101
2,8,0.95,0.671875,1.19086743108,0.0322154395785,0.0505393757115,Squeezed homodyne,0.018323936133,2.66083893785,1.11701569101
2,8,0.95,0.6875,1.2185620225,0.0292634110692,0.0466952711171,Squeezed homodyne,0.0174318600479,2.66083893785,1.11701569101
2,8,0.95,0.703125,1.24625661392,0.0265411973664,0.043089366756,Squeezed homodyne,0.0165481693896,2.66083893785,1.11701569101
2,8,0.95,0.71875,1.27395120534,0.024035323018,0.0397118164555,Squeezed homodyne,0.0156764934374,2.66083893785,1.11701569101
2,8,0.95,0.734375,1.30164579676,0.0217326495277,0.0365527550987,Squeezed homodyne,0.014820105571,2.66083893785,1.11701569101
2,8,0.95,0.75,1.32934038818,0.0196204167013,0.0336023414368,Squeezed homodyne,0.0139819247355,2.66083893785,1.11701569101
2,8,0.95,0.765625,1.3570349796,0.0176862776332,0.0308507979975,Squeezed homodyne,0.0131645203644,2.66083893785,1.11701569101
2,8,0.95,0.78125,1.38472957102,0.0159183276086,0.028288448002,Squeezed homodyne,0.0123701203933,2.66083893785,1.11701569101
2,8,0.95,0.796875,1.41242416244,0.0143051272432,0.0259057492289,Squeezed homodyne,0.0116006219857,2.66083893785,1.11701569101
2,8,0.95,0.8125,1.44011875386,0.0128357202101,0.0236933247972,Squeezed homodyne,0.0108576045871,2.66083893785,1.11701569101
2,8,0.95,0.828125,1.46781334528,0.0114996459321,0.0216419908646,Squeezed homodyne,0.0101423449325,2.66083893785,1.11701569101
2,8,0.95,0.84375,1.4955079367,0.0102869476292,0.0197427812675,Squeezed homodyne,0.00945583363823,2.66083893785,1.11701569101
2,8,0.95,0.859375,1.52320252812,0.00918817611929,0.0179869691491,Squeezed homodyne,0.00879879302981,2.66083893785,1.11701569101
2,8,0.95,0.875,1.55089711954,0.00819438977298,0.0163660856471,Squeezed homodyne,0.00817169587409,2.66083893785,1.11701569101
2,8,0.95,0.890625,1.57859171096,0.00729715101758,0.0148719357288,Squeezed homodyne,0.00757478471121,2.66083893785,1.11701569101
2,8,0.95,0.90625,1.60628630238,0.00648851977666,0.0134966112821,Squeezed homodyne,0.00700809150548,2.66083893785,1.11701569101
2,8,0.95,0.921875,1.6339808938,0.00576104421959,0.0122325015822,Squeezed homodyne,0.00647145736257,2.66083893785,1.11701569101
2,8,0.95,0.9375,1.66167548522,0.00510774917966,0.0110723012679,Squeezed homodyne,0.00596455208827,2.66083893785,1.11701569101
2,8,0.95,0.953125,1.68937007664,0.00452212258224,0.0100090159736,Squeezed homodyne,0.00548689339132,2.66083893785,1.11701569101
2,8,0.95,0.96875,1.71706466806,0.00399810020524,0.00903596576524,Squeezed homodyne,0.00503786556,2.66083893785,1.11701569101
2,8,0.95,0.984375,1.74475925949,0.00353004907448,0.00814678654215,Squeezed homodyne,0.00461673746767,2.66083893785,1.11701569101
2,8,0.95,1,1.77245385091,0.00311274977611,0.00733542956282,Squeezed homodyne,0.00422267978672,2.66083893785,1.11701569101
2,8,0.95,1.015625,1.80014844233,0.00274137794733,0.00659615926057,Squeezed homodyne,0.00385478131323,2.66083893785,1.11701569101
2,8,0.95,1.03125,1.82784303375,0.00241148518615,0.0059235495115,Squeezed homodyne,0.00351206432535,2.66083893785,1.11701569101
2,8,0.95,1.046875,1.85553762517,0.00211897959995,0.00531247851756,Squeezed homodyne,0.00319349891761,2.66083893785,1.11701569101
2,8,0.95,1.0625,1.88323221659,0.00186010619258,0.00475812246382,Squeezed homodyne,0.00289801627123,2.66083893785,1.11701569101
2,8,0.95,1.078125,1.91092680801,0.00163142726913,0.00425594810521,Squeezed homodyne,0.00262452083608,2.66083893785,1.11701569101
2,8,0.95,1.09375,1.93862139943,0.00142980301837,0.00380170443279,Squeezed homodyne,0.00237190141442,2.66083893785,1.11701569101
2,8,0.95,1.109375,1.96631599085,0.00125237241328,0.0033914135628,Squeezed homodyne,0.00213904114953,2.66083893785,1.11701569101
2,8,0.95,1.125,1.99401058227,0.00109653455197,0.00302136098551,Squeezed homodyne,0.00192482643354,2.66083893785,1.11701569101
2,8,0.95,1.140625,2.02170517369,0.000959930543399,0.00268808530228,Squeezed homodyne,0.00172815475888,2.66083893785,1.11701569101
2,8,0.95,1.15625,2.04939976511,0.000840426025412,0.00238836757182,Squeezed homodyne,0.00154794154641,2.66083893785,1.11701569101
2,8,0.95,1.171875,2.07709435653,0.000736094387002,0.00211922037745,Squeezed homodyne,0.00138312599045,2.66083893785,1.11701569101
2,8,0.95,1.1875,2.10478894795,0.000645200751734,0.00187787671859,Squeezed homodyne,0.00123267596686,2.66083893785,1.11701569101
2,8,0.95,1.203125,2.13248353937,0.000566186765876,0.00166177882095,Squeezed homodyne,0.00109559205508,2.66083893785,1.11701569101
2,8,0.95,1.21875,2.16017813079,0.000497656222461,0.00146856695053,Squeezed homodyne,0.000970910728074,2.66083893785,1.11701569101
2,8,0.95,1.234375,2.18787272221,0.00043836154147,0.00129606830808,Squeezed homodyne,0.000857706766607,2.66083893785,1.11701569101
2,8,0.95,1.25,2.21556731363,0.000387191116584,0.00114228607177,Squeezed homodyne,0.000755094955183,2.66083893785,1.11701569101
3,8,0.65,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.65,0.015625,0.0226125392049,0.493897187613,0.494261168884,Squeezed homodyne,0.000363981270222,2.70795094154,1.11701569101
3,8,0.65,0.03125,0.0452250784099,0.487799796858,0.488523525251,Squeezed homodyne,0.000723728393143,2.70795094154,1.11701569101
3,8,0.65,0.046875,0.0678376176148,0.481713198265,0.482788255849,Squeezed homodyne,0.00107505758484,2.70795094154,1.11701569101
3,8,0.65,0.0625,0.0904501568198,0.475642660715,0.477056545952,Squeezed homodyne,0.00141388523729,2.70795094154,1.11701569101
3,8,0.65,0.078125,0.113062696025,0.469593301986,0.471329578624,Squeezed homodyne,0.00173627663753,2.70795094154,1.11701569101
3,8,0.65,0.09375,0.13567523523,0.463570040922,0.465608533989,Squeezed homodyne,0.00203849306684,2.70795094154,1.11701569101
3,8,0.65,0.109375,0.158287774435,0.457577551724,0.459894588502,Squeezed homodyne,0.00231703677809,2.70795094154,1.11701569101
3,8,0.65,0.125,0.18090031364,0.45162022084,0.454188914221,Squeezed homodyne,0.00256869338094,2.70795094154,1.11701569101
3,8,0.65,0.140625,0.203512852845,0.445702106883,0.448492678087,Squeezed homodyne,0.00279057120403,2.70795094154,1.11701569101
3,8,0.65,0.15625,0.226125392049,0.439826903959,0.442807041209,Squeezed homodyne,0.00298013724997,2.70795094154,1.11701569101
3,8,0.65,0.171875,0.248737931254,0.433997908739,0.437133158151,Squeezed homodyne,0.00313524941147,2.70795094154,1.11701569101
3,8,0.65,0.1875,0.271350470459,0.428217991556,0.431472176232,Squeezed homodyne,0.0032541846762,2.70795094154,1.11701569101
3,8,0.65,0.203125,0.293963009664,0.42248957172,0.425825234831,Squeezed homodyne,0.0033356631118,2.70795094154,1.11701569101
3,8,0.65,0.21875,0.316575548869,0.4168145972,0.420193464696,Squeezed homodyne,0.00337886749571,2.70795094154,1.11701569101
3,8,0.65,0.234375,0.339188088074,0.411194528734,0.414577987266,Squeezed homodyne,0.00338345853189,2.70795094154,1.11701569101
3,8,0.65,0.25,0.361800627279,0.405630328313,0.408979914005,Squeezed homodyne,0.0033495856919,2.70795094154,1.11701569101
3,8,0.65,0.265625,0.384413166484,0.400122451916,0.403400345741,Squeezed homodyne,0.00327789382495,2.70795094154,1.11701569101
3,8,0.65,0.28125,0.407025705689,0.394670846226,0.397840372014,Squeezed homodyne,0.00316952578819,2.70795094154,1.11701569101
3,8,0.65,0.296875,0.429638244894,0.389274948974,0.392301070448,Squeezed homodyne,0.00302612147396,2.70795094154,1.11701569101
3,8,0.65,0.3125,0.452250784099,0.383933692341,0.386783506117,Squeezed homodyne,0.00284981377579,2.70795094154,1.11701569101
3,8,0.65,0.328125,0.474863323304,0.378645508691,0.38128873094,Squeezed homodyne,0.00264322224882,2.70795094154,1.11701569101
3,8,0.65,0.34375,0.497475862509,0.373408337564,0.375817783078,Squeezed homodyne,0.00240944551427,2.70795094154,1.11701569101
3,8,0.65,0.359375,0.520088401714,0.368219632456,0.370371686352,Squeezed homodyne,0.00215205389614,2.70795094154,1.11701569101
3,8,0.65,0.375,0.542700940919,0.363076365234,0.364951449671,Squeezed homodyne,0.00187508443707,2.70795094154,1.11701569101
3,8,0.65,0.390625,0.565313480124,0.357975024918,0.359558066477,Squeezed homodyne,0.00158304155844,2.70795094154,1.11701569101
3,8,0.65,0.40625,0.587926019329,0.35291160518,0.354192514203,Squeezed homodyne,0.00128090902295,2.70795094154,1.11701569101
3,8,0.65,0.421875,0.610538558534,0.34788156837,0.348855753752,Squeezed homodyne,0.000974185382463,2.70795094154,1.11701569101
3,8,0.65,0.4375,0.633151097738,0.342879754111,0.343548728988,Squeezed homodyne,0.00066897487638,2.70795094154,1.11701569101
3,8,0.65,0.453125,0.655763636943,0.337900140319,0.338272366242,Squeezed homodyne,0.000372225923129,2.70795094154,1.11701569101
3,8,0.65,0.46875,0.678376176148,0.332935155175,0.333027573843,Squeezed homodyne,9.24186677612e-05,2.70795094154,1.11701569101
3,8,0.65,0.484375,0.700988715353,0.327972727012,0.327815241657,Squeezed homodyne,-0.000157485355306,2.70795094154,1.11701569101
3,8,0.65,0.5,0.723601254558,0.322892561033,0.322636240652,Squeezed homodyne,-0.000256320380224,2.70795094154,1.11701569101
3,8,0.65,0.515625,0.746213793763,0.317794623444,0.317491422478,Squeezed homodyne,-0.000303200966823,2.70795094154,1.11701569101
3,8,0.65,0.53125,0.768826332968,0.312707725085,0.31238161906,Squeezed homodyne,-0.000326106024865,2.70795094154,1.11701569101
3,8,0.65,0.546875,0.791438872173,0.307633555237,0.307307642224,Squeezed homodyne,-0.000325913012645,2.70795094154,1.11701569101
3,8,0.65,0.5625,0.814051411378,0.302575554525,0.302270283328,Squeezed homodyne,-0.000305271196274,2.70795094154,1.11701569101
3,8,0.65,0.578125,0.836663950583,0.2975391695,0.29727031292,Squeezed homodyne,-0.000268856579924,2.70795094154,1.11701569101
3,8,0.65,0.59375,0.859276489788,0.29253069907,0.292308480412,Squeezed homodyne,-0.000222218658562,2.70795094154,1.11701569101
3,8,0.65,0.609375,0.881889028993,0.287556437035,0.287385513777,Squeezed homodyne,-0.000170923258318,2.70795094154,1.11701569101
3,8,0.65,0.625,0.904501568198,0.28262228763,0.282502119267,Squeezed homodyne,-0.000120168363056,2.70795094154,1.11701569101
3,8,0.65,0.640625,0.927114107403,0.277733634846,0.277658981143,Squeezed homodyne,-7.4653702741e-05,2.70795094154,1.11701569101
3,8,0.65,0.65625,0.949726646608,0.272895309621,0.272856761437,Squeezed homodyne,-3.8548184553e-05,2.70795094154,1.11701569101
3,8,0.65,0.671875,0.972339185813,0.268111585972,0.268096099722,Squeezed homodyne,-1.54862501816e-05,2.70795094154,1.11701569101
3,8,0.65,0.6875,0.994951725018,0.2633861848,0.263377612916,Squeezed homodyne,-8.57188438796e-06,2.70795094154,1.11701569101
3,8,0.65,0.703125,1.01756426422,0.258722281875,0.258701895093,Squeezed homodyne,-2.03867820622e-05,2.70795094154,1.11701569101
3,8,0.65,0.71875,1.04017680343,0.254122519439,0.254069517323,Squeezed homodyne,-5.30021156765e-05,2.70795094154,1.11701569101
3,8,0.65,0.734375,1.06278934263,0.249589020203,0.24948102753,Squeezed homodyne,-0.000107992673061,2.70795094154,1.11701569101
3,8,0.65,0.75,1.08540188184,0.245123402496,0.244936950371,Squeezed homodyne,-0.000186452124066,2.70795094154,1.11701569101
3,8,0.65,0.765625,1.10801442104,0.240726795954,0.240437787134,Squeezed homodyne,-0.000289008820246,2.70795094154,1.11701569101
3,8,0.65,0.78125,1.13062696025,0.236399857781,0.235984015655,Squeezed homodyne,-0.000415842126767,2.70795094154,1.11701569101
3,8,0.65,0.796875,1.15323949945,0.232142789834,0.23157609026,Squeezed homodyne,-0.0005666995739,2.70795094154,1.11701569101
3,8,0.65,0.8125,1.17585203866,0.227955356867,0.227214441723,Squeezed homodyne,-0.000740915144141,2.70795094154,1.11701569101
3,8,0.65,0.828125,1.19846457786,0.223836906119,0.222899477246,Squeezed homodyne,-0.000937428872927,2.70795094154,1.11701569101
3,8,0.65,0.84375,1.22107711707,0.219786388155,0.218631580454,Squeezed homodyne,-0.00115480770145,2.70795094154,1.11701569101
3,8,0.65,0.859375,1.24368965627,0.215802378577,0.214411111416,Squeezed homodyne,-0.00139126716181,2.70795094154,1.11701569101
3,8,0.65,0.875,1.26630219548,0.211883099548,0.21023840668,Squeezed homodyne,-0.00164469286717,2.70795094154,1.11701569101
3,8,0.65,0.890625,1.28891473468,0.208026439019,0.206113779334,Squeezed homodyne,-0.00191265968487,2.70795094154,1.11701569101
3,8,0.65,0.90625,1.31152727389,0.204229963351,0.202037519072,Squeezed homodyne,-0.00219244427979,2.70795094154,1.11701569101
3,8,0.65,0.921875,1.33413981309,0.200490913768,0.198009892294,Squeezed homodyne,-0.00248102147345,2.70795094154,1.11701569101
3,8,0.65,0.9375,1.3567523523,0.196806161652,0.194031142217,Squeezed homodyne,-0.00277501943526,2.70795094154,1.11701569101
3,8,0.65,0.953125,1.3793648915,0.193172037227,0.190101488998,Squeezed homodyne,-0.0030705482292,2.70795094154,1.11701569101
3,8,0.65,0.96875,1.40197743071,0.189583419859,0.186221129888,Squeezed homodyne,-0.00336228997116,2.70795094154,1.11701569101
3,8,0.65,0.984375,1.42458996991,0.185980695902,0.18239023939,Squeezed homodyne,-0.00359045651153,2.70795094154,1.11701569101
3,8,0.65,1,1.44720250912,0.182383864764,0.178608969441,Squeezed homodyne,-0.00377489532336,2.70795094154,1.11701569101
3,8,0.65,1.015625,1.46981504832,0.178828590214,0.174877449606,Squeezed homodyne,-0.00395114060722,2.70795094154,1.11701569101
3,8,0.65,1.03125,1.49242758753,0.175316659938,0.171195787297,Squeezed homodyne,-0.004120872641,2.70795094154,1.11701569101
3,8,0.65,1.046875,1.51504012673,0.17184853539,0.167564067989,Squeezed homodyne,-0.00428446740066,2.70795094154,1.11701569101
3,8,0.65,1.0625,1.53765266594,0.168424541193,0.163982355476,Squeezed homodyne,-0.00444218571738,2.70795094154,1.11701569101
3,8,0.65,1.078125,1.56026520514,0.165045189688,0.160450692115,Squeezed homodyne,-0.00459449757267,2.70795094154,1.11701569101
3,8,0.65,1.09375,1.58287774435,0.161711339266,0.156969099108,Squeezed homodyne,-0.0047422401584,2.70795094154,1.11701569101
3,8,0.65,1.109375,1.60549028355,0.158424232007,0.153537576779,Squeezed homodyne,-0.00488665522731,2.70795094154,1.11701569101
3,8,0.65,1.125,1.62810282276,0.155185423771,0.150156104878,Squeezed homodyne,-0.00502931889331,2.70795094154,1.11701569101
3,8,0.65,1.140625,1.65071536196,0.151996653409,0.146824642885,Squeezed homodyne,-0.00517201052368,2.70795094154,1.11701569101
3,8,0.65,1.15625,1.67332790117,0.148859706122,0.143543130339,Squeezed homodyne,-0.00531657578314,2.70795094154,1.11701569101
3,8,0.65,1.171875,1.69594044037,0.145776303398,0.140311487168,Squeezed homodyne,-0.00546481623042,2.70795094154,1.11701569101
3,8,0.65,1.1875,1.71855297958,0.142748025846,0.137129614035,Squeezed homodyne,-0.00561841181062,2.70795094154,1.11701569101
3,8,0.65,1.203125,1.74116551878,0.139776262662,0.133997392697,Squeezed homodyne,-0.0057788699656,2.70795094154,1.11701569101
3,8,0.65,1.21875,1.76377805799,0.136862179758,0.130914686365,Squeezed homodyne,-0.0059474933929,2.70795094154,1.11701569101
3,8,0.65,1.234375,1.78639059719,0.134006700607,0.127881340087,Squeezed homodyne,-0.00612536051997,2.70795094154,1.11701569101
3,8,0.65,1.25,1.8090031364,0.131210495943,0.124897181124,Squeezed homodyne,-0.00631331481924,2.70795094154,1.11701569101
3,8,0.675,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.675,0.015625,0.0226125392049,0.493709538813,0.493976658313,Squeezed homodyne,0.000267119500672,2.70795094154,1.11701569101
3,8,0.675,0.03125,0.0452250784099,0.487423173275,0.487954689618,Squeezed homodyne,0.000531516342457,2.70795094154,1.11701569101
3,8,0.675,0.046875,0.0678376176148,0.481144963357,0.481935465964,Squeezed homodyne,0.00079050260771,2.70795094154,1.11701569101
3,8,0.675,0.0625,0.0904501568198,0.474878898077,0.475920357529,Squeezed homodyne,0.00104145945196,2.70795094154,1.11701569101
3,8,0.675,0.078125,0.113062696025,0.468628861052,0.469910731676,Squeezed homodyne,0.0012818706236,2.70795094154,1.11701569101
3,8,0.675,0.09375,0.13567523523,0.462398597241,0.463907952022,Squeezed homodyne,0.00150935478094,2.70795094154,1.11701569101
3,8,0.675,0.109375,0.158287774435,0.456191681278,0.457913377513,Squeezed homodyne,0.00172169623542,2.70795094154,1.11701569101
3,8,0.675,0.125,0.18090031364,0.450011487726,0.4519283615,Squeezed homodyne,0.00191687377446,2.70795094154,1.11701569101
3,8,0.675,0.140625,0.203512852845,0.443861163572,0.445954250821,Squeezed homodyne,0.00209308724903,2.70795094154,1.11701569101
3,8,0.675,0.15625,0.226125392049,0.437743603244,0.439992384892,Squeezed homodyne,0.00224878164785,2.70795094154,1.11701569101
3,8,0.675,0.171875,0.248737931254,0.431661426385,0.434044094809,Squeezed homodyne,0.00238266842392,2.70795094154,1.11701569101
3,8,0.675,0.1875,0.271350470459,0.425616958565,0.428110702453,Squeezed homodyne,0.00249374388805,2.70795094154,1.11701569101
3,8,0.675,0.203125,0.293963009664,0.419612215072,0.422193519612,Squeezed homodyne,0.00258130454,2.70795094154,1.11701569101
3,8,0.675,0.21875,0.316575548869,0.413648887843,0.416293847112,Squeezed homodyne,0.00264495926856,2.70795094154,1.11701569101
3,8,0.675,0.234375,0.339188088074,0.407728335534,0.410412973955,Squeezed homodyne,0.00268463842182,2.70795094154,1.11701569101
3,8,0.675,0.25,0.361800627279,0.401851576666,0.404552176483,Squeezed homodyne,0.00270059981688,2.70795094154,1.11701569101
3,8,0.675,0.265625,0.384413166484,0.396019285702,0.398712717541,Squeezed homodyne,0.00269343183913,2.70795094154,1.11701569101
3,8,0.675,0.28125,0.407025705689,0.390231791806,0.392895845668,Squeezed homodyne,0.00266405386202,2.70795094154,1.11701569101
3,8,0.675,0.296875,0.429638244894,0.384489079976,0.387102794294,Squeezed homodyne,0.0026137143175,2.70795094154,1.11701569101
3,8,0.675,0.3125,0.452250784099,0.378790794094,0.381334780963,Squeezed homodyne,0.00254398686879,2.70795094154,1.11701569101
3,8,0.675,0.328125,0.474863323304,0.373136241245,0.375593006566,Squeezed homodyne,0.00245676532031,2.70795094154,1.11701569101
3,8,0.675,0.34375,0.497475862509,0.367524396355,0.369878654595,Squeezed homodyne,0.00235425824022,2.70795094154,1.11701569101
3,8,0.675,0.359375,0.520088401714,0.361953905454,0.364192890421,Squeezed homodyne,0.00223898496623,2.70795094154,1.11701569101
3,8,0.675,0.375,0.542700940919,0.356423084359,0.35853686058,Squeezed homodyne,0.00211377622132,2.70795094154,1.11701569101
3,8,0.675,0.390625,0.565313480124,0.3509299059,0.352911692097,Squeezed homodyne,0.00198178619659,2.70795094154,1.11701569101
3,8,0.675,0.40625,0.587926019329,0.345471959931,0.347318491812,Squeezed homodyne,0.00184653188119,2.70795094154,1.11701569101
3,8,0.675,0.421875,0.610538558534,0.340046346072,0.341758345746,Squeezed homodyne,0.00171199967438,2.70795094154,1.11701569101
3,8,0.675,0.4375,0.633151097738,0.334649376871,0.336232318475,Squeezed homodyne,0.00158294160405,2.70795094154,1.11701569101
3,8,0.675,0.453125,0.655763636943,0.32927548571,0.330741452536,Squeezed homodyne,0.00146596682554,2.70795094154,1.11701569101
3,8,0.675,0.46875,0.678376176148,0.323875284281,0.325286767854,Squeezed homodyne,0.00141148357318,2.70795094154,1.11701569101
3,8,0.675,0.484375,0.700988715353,0.31846026349,0.319869261193,Squeezed homodyne,0.00140899770337,2.70795094154,1.11701569101
3,8,0.675,0.5,0.723601254558,0.313072403032,0.314489905633,Squeezed homodyne,0.00141750260146,2.70795094154,1.11701569101
3,8,0.675,0.515625,0.746213793763,0.3077130083,0.309149650069,Squeezed homodyne,0.0014366417693,2.70795094154,1.11701569101
3,8,0.675,0.53125,0.768826332968,0.302383909166,0.303849418737,Squeezed homodyne,0.0014655095715,2.70795094154,1.11701569101
3,8,0.675,0.546875,0.791438872173,0.297088063548,0.298590110771,Squeezed homodyne,0.00150204722261,2.70795094154,1.11701569101
3,8,0.675,0.5625,0.814051411378,0.291829252283,0.293372599775,Squeezed homodyne,0.00154334749159,2.70795094154,1.11701569101
3,8,0.675,0.578125,0.836663950583,0.286611563574,0.288197733433,Squeezed homodyne,0.00158616985923,2.70795094154,1.11701569101
3,8,0.675,0.59375,0.859276489788,0.281439012529,0.283066333138,Squeezed homodyne,0.00162732060946,2.70795094154,1.11701569101
3,8,0.675,0.609375,0.881889028993,0.276315345196,0.277979193652,Squeezed homodyne,0.00166384845582,2.70795094154,1.11701569101
3,8,0.675,0.625,0.904501568198,0.271243959574,0.27293708279,Squeezed homodyne,0.00169312321662,2.70795094154,1.11701569101
3,8,0.675,0.640625,0.927114107403,0.266227882967,0.267940741134,Squeezed homodyne,0.00171285816673,2.70795094154,1.11701569101
3,8,0.675,0.65625,0.949726646608,0.261269772214,0.262990881772,Squeezed homodyne,0.00172110955773,2.70795094154,1.11701569101
3,8,0.675,0.671875,0.972339185813,0.25637192149,0.258088190065,Squeezed homodyne,0.0017162685746,2.70795094154,1.11701569101
3,8,0.675,0.6875,0.994951725018,0.251536271726,0.253233323444,Squeezed homodyne,0.00169705171824,2.70795094154,1.11701569101
3,8,0.675,0.703125,1.01756426422,0.246764419785,0.248426911229,Squeezed homodyne,0.00166249144405,2.70795094154,1.11701569101
3,8,0.675,0.71875,1.04017680343,0.242057627256,0.243669554481,Squeezed homodyne,0.001611927225,2.70795094154,1.11701569101
3,8,0.675,0.734375,1.06278934263,0.237416829211,0.238961825873,Squeezed homodyne,0.00154499666252,2.70795094154,1.11701569101
3,8,0.675,0.75,1.08540188184,0.232842643407,0.234304269602,Squeezed homodyne,0.00146162619484,2.70795094154,1.11701569101
3,8,0.675,0.765625,1.10801442104,0.228335380246,0.22969740131,Squeezed homodyne,0.00136202106429,2.70795094154,1.11701569101
3,8,0.675,0.78125,1.13062696025,0.223895053653,0.225141708046,Squeezed homodyne,0.00124665439305,2.70795094154,1.11701569101
3,8,0.675,0.796875,1.15323949945,0.219521392791,0.22063764825,Squeezed homodyne,0.0011162554586,2.70795094154,1.11701569101
3,8,0.675,0.8125,1.17585203866,0.215213854152,0.216185651757,Squeezed homodyne,0.000971797605093,2.70795094154,1.11701569101
3,8,0.675,0.828125,1.19846457786,0.210971633009,0.211786119838,Squeezed homodyne,0.000814486828441,2.70795094154,1.11701569101
3,8,0.675,0.84375,1.22107711707,0.206793671927,0.207439425257,Squeezed homodyne,0.000645753330162,2.70795094154,1.11701569101
3,8,0.675,0.859375,1.24368965627,0.202678661027,0.203145912358,Squeezed homodyne,0.000467251331656,2.70795094154,1.11701569101
3,8,0.675,0.875,1.26630219548,0.198625016437,0.198905897176,Squeezed homodyne,0.000280880738905,2.70795094154,1.11701569101
3,8,0.675,0.890625,1.28891473468,0.194630793954,0.194719667571,Squeezed homodyne,8.88736166656e-05,2.70795094154,1.11701569101
3,8,0.675,0.90625,1.31152727389,0.190693332349,0.190587483384,Squeezed homodyne,-0.000105848964632,2.70795094154,1.11701569101
3,8,0.675,0.921875,1.33413981309,0.18680360069,0.186509576625,Squeezed homodyne,-0.000294024064757,2.70795094154,1.11701569101
3,8,0.675,0.9375,1.3567523523,0.182920364008,0.182486151674,Squeezed homodyne,-0.000434212334117,2.70795094154,1.11701569101
3,8,0.675,0.953125,1.3793648915,0.179087689524,0.178517385506,Squeezed homodyne,-0.000570304017839,2.70795094154,1.11701569101
3,8,0.675,0.96875,1.40197743071,0.175308712004,0.174603427945,Squeezed homodyne,-0.00070528405895,2.70795094154,1.11701569101
3,8,0.675,0.984375,1.42458996991,0.171583735287,0.170744401932,Squeezed homodyne,-0.000839333354646,2.70795094154,1.11701569101
3,8,0.675,1,1.44720250912,0.167912919474,0.166940403814,Squeezed homodyne,-0.00097251565965,2.70795094154,1.11701569101
3,8,0.675,1.015625,1.46981504832,0.164296505569,0.163191503658,Squeezed homodyne,-0.00110500191093,2.70795094154,1.11701569101
3,8,0.675,1.03125,1.49242758753,0.160734877605,0.159497745577,Squeezed homodyne,-0.00123713202768,2.70795094154,1.11701569101
3,8,0.675,1.046875,1.51504012673,0.157228563396,0.155859148084,Squeezed homodyne,-0.00136941531106,2.70795094154,1.11701569101
3,8,0.675,1.0625,1.53765266594,0.15377821591,0.152275704455,Squeezed homodyne,-0.00150251145489,2.70795094154,1.11701569101
3,8,0.675,1.078125,1.56026520514,0.150384584648,0.148747383114,Squeezed homodyne,-0.00163720153431,2.70795094154,1.11701569101
3,8,0.675,1.09375,1.58287774435,0.14704847712,0.145274128034,Squeezed homodyne,-0.00177434908586,2.70795094154,1.11701569101
3,8,0.675,1.109375,1.60549028355,0.143770713737,0.141855859156,Squeezed homodyne,-0.00191485458057,2.70795094154,1.11701569101
3,8,0.675,1.125,1.62810282276,0.140552081916,0.138492472817,Squeezed homodyne,-0.00205960909857,2.70795094154,1.11701569101
3,8,0.675,1.140625,1.65071536196,0.137393294662,0.135183842201,Squeezed homodyne,-0.00220945246075,2.70795094154,1.11701569101
3,8,0.675,1.15625,1.67332790117,0.134294956681,0.131929817795,Squeezed homodyne,-0.00236513888653,2.70795094154,1.11701569101
3,8,0.675,1.171875,1.69594044037,0.131257538895,0.128730227865,Squeezed homodyne,-0.00252731102977,2.70795094154,1.11701569101
3,8,0.675,1.1875,1.71855297958,0.128281360731,0.125584878944,Squeezed homodyne,-0.00269648178693,2.70795094154,1.11701569101
3,8,0.675,1.203125,1.74116551878,0.125366578952,0.122493556322,Squeezed homodyne,-0.00287302263022,2.70795094154,1.11701569101
3,8,0.675,1.21875,1.76377805799,0.122513181674,0.119456024562,Squeezed homodyne,-0.00305715711257,2.70795094154,1.11701569101
3,8,0.675,1.234375,1.78639059719,0.119720986341,0.116472028012,Squeezed homodyne,-0.00324895832849,2.70795094154,1.11701569101
3,8,0.675,1.25,1.8090031364,0.116989640631,0.113541291338,Squeezed homodyne,-0.00344834929308,2.70795094154,1.11701569101
3,8,0.7,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.7,0.015625,0.0226125392049,0.49344552483,0.493670666865,Squeezed homodyne,0.000225142034507,2.70795094154,1.11701569101
3,8,0.7,0.03125,0.0452250784099,0.486894307363,0.487342926768,Squeezed homodyne,0.000448619405219,2.70795094154,1.11701569101
3,8,0.7,0.046875,0.0678376176148,0.480349581776,0.481018371547,Squeezed homodyne,0.00066878977138,2.70795094154,1.11701569101
3,8,0.7,0.0625,0.0904501568198,0.473814535479,0.474698590634,Squeezed homodyne,0.000884055155011,2.70795094154,1.11701569101
3,8,0.7,0.078125,0.113062696025,0.467292286439,0.468385169857,Squeezed homodyne,0.00109288341848,2.70795094154,1.11701569101
3,8,0.7,0.09375,0.13567523523,0.460785861343,0.462079690252,Squeezed homodyne,0.00129382890978,2.70795094154,1.11701569101
3,8,0.7,0.109375,0.158287774435,0.454298174851,0.455783726869,Squeezed homodyne,0.00148555201858,2.70795094154,1.11701569101
3,8,0.7,0.125,0.18090031364,0.447832010192,0.449498847595,Squeezed homodyne,0.00166683740298,2.70795094154,1.11701569101
3,8,0.7,0.140625,0.203512852845,0.441390001313,0.443226611981,Squeezed homodyne,0.0018366106681,2.70795094154,1.11701569101
3,8,0.7,0.15625,0.226125392049,0.434974616781,0.436968570083,Squeezed homodyne,0.00199395330253,2.70795094154,1.11701569101
3,8,0.7,0.171875,0.248737931254,0.428588145607,0.430726261314,Squeezed homodyne,0.00213811570658,2.70795094154,1.11701569101
3,8,0.7,0.1875,0.271350470459,0.422232685126,0.424501213304,Squeezed homodyne,0.00226852817817,2.70795094154,1.11701569101
3,8,0.7,0.203125,0.293963009664,0.415910131027,0.418294940785,Squeezed homodyne,0.00238480975792,2.70795094154,1.11701569101
3,8,0.7,0.21875,0.316575548869,0.409622169607,0.412108944481,Squeezed homodyne,0.00248677487489,2.70795094154,1.11701569101
3,8,0.7,0.234375,0.339188088074,0.403370272245,0.405944710026,Squeezed homodyne,0.002574437781,2.70795094154,1.11701569101
3,8,0.7,0.25,0.361800627279,0.397155692068,0.399803706889,Squeezed homodyne,0.00264801482126,2.70795094154,1.11701569101
3,8,0.7,0.265625,0.384413166484,0.390979462665,0.393687387331,Squeezed homodyne,0.00270792466624,2.70795094154,1.11701569101
3,8,0.7,0.28125,0.407025705689,0.38484239862,0.387597185374,Squeezed homodyne,0.00275478675469,2.70795094154,1.11701569101
3,8,0.7,0.296875,0.429638244894,0.378745097411,0.381534515799,Squeezed homodyne,0.00278941838832,2.70795094154,1.11701569101
3,8,0.7,0.3125,0.452250784099,0.372687941899,0.375500773162,Squeezed homodyne,0.00281283126381,2.70795094154,1.11701569101
3,8,0.7,0.328125,0.474863323304,0.366671101997,0.369497330839,Squeezed homodyne,0.0028262288418,2.70795094154,1.11701569101
3,8,0.7,0.34375,0.497475862509,0.360694532987,0.363525540094,Squeezed homodyne,0.00283100710675,2.70795094154,1.11701569101
3,8,0.7,0.359375,0.520088401714,0.354757965561,0.357586729177,Squeezed homodyne,0.00282876361554,2.70795094154,1.11701569101
3,8,0.7,0.375,0.542700940919,0.348860877361,0.351682202446,Squeezed homodyne,0.00282132508519,2.70795094154,1.11701569101
3,8,0.7,0.390625,0.565313480124,0.343002421671,0.345813239522,Squeezed homodyne,0.00281081785087,2.70795094154,1.11701569101
3,8,0.7,0.40625,0.587926019329,0.337181244147,0.339981094469,Squeezed homodyne,0.00279985032235,2.70795094154,1.11701569101
3,8,0.7,0.421875,0.610538558534,0.331394914683,0.334186995009,Squeezed homodyne,0.0027920803269,2.70795094154,1.11701569101
3,8,0.7,0.4375,0.633151097738,0.325630706879,0.328432141768,Squeezed homodyne,0.00280143488836,2.70795094154,1.11701569101
3,8,0.7,0.453125,0.655763636943,0.319868525185,0.322717707546,Squeezed homodyne,0.00284918236091,2.70795094154,1.11701569101
3,8,0.7,0.46875,0.678376176148,0.314144808507,0.317044836636,Squeezed homodyne,0.00290002812897,2.70795094154,1.11701569101
3,8,0.7,0.484375,0.700988715353,0.308461099772,0.311414644159,Squeezed homodyne,0.00295354438665,2.70795094154,1.11701569101
3,8,0.7,0.5,0.723601254558,0.302818705981,0.305828215445,Squeezed homodyne,0.00300950946368,2.70795094154,1.11701569101
3,8,0.7,0.515625,0.746213793763,0.297219476147,0.300286605442,Squeezed homodyne,0.00306712929505,2.70795094154,1.11701569101
3,8,0.7,0.53125,0.768826332968,0.291665759939,0.294790838167,Squeezed homodyne,0.00312507822833,2.70795094154,1.11701569101
3,8,0.7,0.546875,0.791438872173,0.286160185395,0.289341906181,Squeezed homodyne,0.00318172078609,2.70795094154,1.11701569101
3,8,0.7,0.5625,0.814051411378,0.280705444669,0.283940770114,Squeezed homodyne,0.00323532544431,2.70795094154,1.11701569101
3,8,0.7,0.578125,0.836663950583,0.275304143577,0.278588358213,Squeezed homodyne,0.00328421463536,2.70795094154,1.11701569101
3,8,0.7,0.59375,0.859276489788,0.269958715556,0.273285565936,Squeezed homodyne,0.00332685038004,2.70795094154,1.11701569101
3,8,0.7,0.609375,0.881889028993,0.264671381288,0.268033255579,Squeezed homodyne,0.0033618742909,2.70795094154,1.11701569101
3,8,0.7,0.625,0.904501568198,0.259444133318,0.262832255936,Squeezed homodyne,0.00338812261855,2.70795094154,1.11701569101
3,8,0.7,0.640625,0.927114107403,0.25427873208,0.257683362004,Squeezed homodyne,0.00340462992378,2.70795094154,1.11701569101
3,8,0.7,0.65625,0.949726646608,0.249176706614,0.252587334714,Squeezed homodyne,0.00341062810009,2.70795094154,1.11701569101
3,8,0.7,0.671875,0.972339185813,0.244139357148,0.247544900714,Squeezed homodyne,0.00340554356529,2.70795094154,1.11701569101
3,8,0.7,0.6875,0.994951725018,0.239167758501,0.242556752168,Squeezed homodyne,0.00338899366733,2.70795094154,1.11701569101
3,8,0.7,0.703125,1.01756426422,0.23426276397,0.237623546614,Squeezed homodyne,0.00336078264384,2.70795094154,1.11701569101
3,8,0.7,0.71875,1.04017680343,0.229425009586,0.232745906839,Squeezed homodyne,0.00332089725278,2.70795094154,1.11701569101
3,8,0.7,0.734375,1.06278934263,0.224654918582,0.227924420804,Squeezed homodyne,0.00326950222205,2.70795094154,1.11701569101
3,8,0.7,0.75,1.08540188184,0.219952705725,0.223159641595,Squeezed homodyne,0.00320693587069,2.70795094154,1.11701569101
3,8,0.7,0.765625,1.10801442104,0.215318380765,0.218452087419,Squeezed homodyne,0.00313370665424,2.70795094154,1.11701569101
3,8,0.7,0.78125,1.13062696025,0.210751749504,0.213802241622,Squeezed homodyne,0.00305049211766,2.70795094154,1.11701569101
3,8,0.7,0.796875,1.15323949945,0.206252409581,0.209210552756,Squeezed homodyne,0.00295814317509,2.70795094154,1.11701569101
3,8,0.7,0.8125,1.17585203866,0.201819734896,0.20467743467,Squeezed homodyne,0.00285769977408,2.70795094154,1.11701569101
3,8,0.7,0.828125,1.19846457786,0.197452835173,0.200203266639,Squeezed homodyne,0.00275043146577,2.70795094154,1.11701569101
3,8,0.7,0.84375,1.22107711707,0.193150457137,0.195788393524,Squeezed homodyne,0.00263793638687,2.70795094154,1.11701569101
3,8,0.7,0.859375,1.24368965627,0.188910723708,0.191433125965,Squeezed homodyne,0.00252240225752,2.70795094154,1.11701569101
3,8,0.7,0.875,1.26630219548,0.184722784247,0.187137740607,Squeezed homodyne,0.0024149563602,2.70795094154,1.11701569101
3,8,0.7,0.890625,1.28891473468,0.1805810591,0.182902480354,Squeezed homodyne,0.00232142125464,2.70795094154,1.11701569101
3,8,0.7,0.90625,1.31152727389,0.176501595793,0.178727554657,Squeezed homodyne,0.00222595886353,2.70795094154,1.11701569101
3,8,0.7,0.921875,1.33413981309,0.172485026849,0.174613139826,Squeezed homodyne,0.00212811297673,2.70795094154,1.11701569101
3,8,0.7,0.9375,1.3567523523,0.168531484071,0.170559379378,Squeezed homodyne,0.00202789530616,2.70795094154,1.11701569101
3,8,0.7,0.953125,1.3793648915,0.164641056921,0.166566384406,Squeezed homodyne,0.00192532748572,2.70795094154,1.11701569101
3,8,0.7,0.96875,1.40197743071,0.160813879089,0.162634233981,Squeezed homodyne,0.00182035489189,2.70795094154,1.11701569101
3,8,0.7,0.984375,1.42458996991,0.157050148647,0.15876297557,Squeezed homodyne,0.00171282692352,2.70795094154,1.11701569101
3,8,0.7,1,1.44720250912,0.153350123024,0.154952625495,Squeezed homodyne,0.00160250247132,2.70795094154,1.11701569101
3,8,0.7,1.015625,1.46981504832,0.14971410359,0.151203169399,Squeezed homodyne,0.00148906580908,2.70795094154,1.11701569101
3,8,0.7,1.03125,1.49242758753,0.146142415951,0.147514562748,Squeezed homodyne,0.00137214679737,2.70795094154,1.11701569101
3,8,0.7,1.046875,1.51504012673,0.142635388423,0.143886731347,Squeezed homodyne,0.00125134292474,2.70795094154,1.11701569101
3,8,0.7,1.0625,1.53765266594,0.139193330169,0.140319571885,Squeezed homodyne,0.00112624171527,2.70795094154,1.11701569101
3,8,0.7,1.078125,1.56026520514,0.135816510151,0.13681295249,Squeezed homodyne,0.000996442338284,2.70795094154,1.11701569101
3,8,0.7,1.09375,1.58287774435,0.132505137758,0.133366713313,Squeezed homodyne,0.00086157555516,2.70795094154,1.11701569101
3,8,0.7,1.109375,1.60549028355,0.129259345712,0.129980667126,Squeezed homodyne,0.000721321413819,2.70795094154,1.11701569101
3,8,0.7,1.125,1.62810282276,0.126079175654,0.126654599934,Squeezed homodyne,0.000575424279471,2.70795094154,1.11701569101
3,8,0.7,1.140625,1.65071536196,0.122964566695,0.123388271608,Squeezed homodyne,0.000423704913293,2.70795094154,1.11701569101
3,8,0.7,1.15625,1.67332790117,0.119915347042,0.120181416531,Squeezed homodyne,0.000266069489501,2.70795094154,1.11701569101
3,8,0.7,1.171875,1.69594044037,0.116931228592,0.117033744257,Squeezed homodyne,0.000102515665493,2.70795094154,1.11701569101
3,8,0.7,1.1875,1.71855297958,0.11401180415,0.113944940183,Squeezed homodyne,-6.68639670615e-05,2.70795094154,1.11701569101
3,8,0.7,1.203125,1.74116551878,0.111156546741,0.110914666234,Squeezed homodyne,-0.000241880507026,2.70795094154,1.11701569101
3,8,0.7,1.21875,1.76377805799,0.108364810141,0.107942561557,Squeezed homodyne,-0.000422248584625,2.70795094154,1.11701569101
3,8,0.7,1.234375,1.78639059719,0.10563582942,0.105028243225,Squeezed homodyne,-0.000607586194342,2.70795094154,1.11701569101
3,8,0.7,1.25,1.8090031364,0.102968720064,0.102171306952,Squeezed homodyne,-0.000797413111223,2.70795094154,1.11701569101
3,8,0.725,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.725,0.015625,0.0226125392049,0.493116147212,0.493339397646,Squeezed homodyne,0.000223250434513,2.70795094154,1.11701569101
3,8,0.725,0.03125,0.0452250784099,0.486235146521,0.486680651772,Squeezed homodyne,0.000445505250916,2.70795094154,1.11701569101
3,8,0.725,0.046875,0.0678376176148,0.479359835303,0.480025617303,Squeezed homodyne,0.000665782000205,2.70795094154,1.11701569101
3,8,0.725,0.0625,0.0904501568198,0.472493021679,0.473376146067,Squeezed homodyne,0.000883124387518,2.70795094154,1.11701569101
3,8,0.725,0.078125,0.113062696025,0.465637470346,0.466734085239,Squeezed homodyne,0.00109661489204,2.70795094154,1.11701569101
3,8,0.725,0.09375,0.13567523523,0.458795888962,0.460101275808,Squeezed homodyne,0.00130538684681,2.70795094154,1.11701569101
3,8,0.725,0.109375,0.158287774435,0.451970915236,0.453479551048,Squeezed homodyne,0.00150863581255,2.70795094154,1.11701569101
3,8,0.725,0.125,0.18090031364,0.4451651049,0.446870734992,Squeezed homodyne,0.00170563009211,2.70795094154,1.11701569101
3,8,0.725,0.140625,0.203512852845,0.438380920682,0.44027664093,Squeezed homodyne,0.00189572024791,2.70795094154,1.11701569101
3,8,0.725,0.15625,0.226125392049,0.431620722409,0.433699069914,Squeezed homodyne,0.00207834750466,2.70795094154,1.11701569101
3,8,0.725,0.171875,0.248737931254,0.42488675834,0.427139809284,Squeezed homodyne,0.0022530509442,2.70795094154,1.11701569101
3,8,0.725,0.1875,0.271350470459,0.418181157782,0.420600631212,Squeezed homodyne,0.00241947343034,2.70795094154,1.11701569101
3,8,0.725,0.203125,0.293963009664,0.411505925026,0.414083291266,Squeezed homodyne,0.0025773662401,2.70795094154,1.11701569101
3,8,0.725,0.21875,0.316575548869,0.404862934569,0.407589526998,Squeezed homodyne,0.0027265924293,2.70795094154,1.11701569101
3,8,0.725,0.234375,0.339188088074,0.398253927529,0.401121056555,Squeezed homodyne,0.00286712902571,2.70795094154,1.11701569101
3,8,0.725,0.25,0.361800627279,0.391680509087,0.39467957732,Squeezed homodyne,0.00299906823351,2.70795094154,1.11701569101
3,8,0.725,0.265625,0.384413166484,0.385144146622,0.388266764579,Squeezed homodyne,0.0031226179571,2.70795094154,1.11701569101
3,8,0.725,0.28125,0.407025705689,0.378646168085,0.381884270217,Squeezed homodyne,0.0032381021318,2.70795094154,1.11701569101
3,8,0.725,0.296875,0.429638244894,0.37218775982,0.375533721448,Squeezed homodyne,0.00334596162814,2.70795094154,1.11701569101
3,8,0.725,0.3125,0.452250784099,0.365769962607,0.369216719579,Squeezed homodyne,0.00344675697206,2.70795094154,1.11701569101
3,8,0.725,0.328125,0.474863323304,0.359393663769,0.362934838805,Squeezed homodyne,0.00354117503592,2.70795094154,1.11701569101
3,8,0.725,0.34375,0.497475862509,0.353059581281,0.356689625046,Squeezed homodyne,0.00363004376542,2.70795094154,1.11701569101
3,8,0.725,0.359375,0.520088401714,0.3467682317,0.350482594819,Squeezed homodyne,0.00371436311851,2.70795094154,1.11701569101
3,8,0.725,0.375,0.542700940919,0.340519864995,0.344315234147,Squeezed homodyne,0.00379536915219,2.70795094154,1.11701569101
3,8,0.725,0.390625,0.565313480124,0.334314328802,0.338188997514,Squeezed homodyne,0.00387466871119,2.70795094154,1.11701569101
3,8,0.725,0.40625,0.587926019329,0.328150707378,0.332105306855,Squeezed homodyne,0.00395459947733,2.70795094154,1.11701569101
3,8,0.725,0.421875,0.610538558534,0.322014586322,0.326065550598,Squeezed homodyne,0.0040509642762,2.70795094154,1.11701569101
3,8,0.725,0.4375,0.633151097738,0.315922350412,0.32007108274,Squeezed homodyne,0.00414873232741,2.70795094154,1.11701569101
3,8,0.725,0.453125,0.655763636943,0.309878786708,0.314123221972,Squeezed homodyne,0.00424443526382,2.70795094154,1.11701569101
3,8,0.725,0.46875,0.678376176148,0.303885223703,0.308223250855,Squeezed homodyne,0.00433802715221,2.70795094154,1.11701569101
3,8,0.725,0.484375,0.700988715353,0.297943220541,0.302372415032,Squeezed homodyne,0.00442919449154,2.70795094154,1.11701569101
3,8,0.725,0.5,0.723601254558,0.292054573294,0.296571922499,Squeezed homodyne,0.00451734920503,2.70795094154,1.11701569101
3,8,0.725,0.515625,0.746213793763,0.28622120697,0.290822942912,Squeezed homodyne,0.00460173594158,2.70795094154,1.11701569101
3,8,0.725,0.53125,0.768826332968,0.280445079808,0.285126606951,Squeezed homodyne,0.00468152714302,2.70795094154,1.11701569101
3,8,0.725,0.546875,0.791438872173,0.274728111112,0.279484005731,Squeezed homodyne,0.00475589461945,2.70795094154,1.11701569101
3,8,0.725,0.5625,0.814051411378,0.269072133493,0.273896190264,Squeezed homodyne,0.00482405677082,2.70795094154,1.11701569101
3,8,0.725,0.578125,0.836663950583,0.26347886444,0.26836417096,Squeezed homodyne,0.00488530651958,2.70795094154,1.11701569101
3,8,0.725,0.59375,0.859276489788,0.257949890374,0.262888917195,Squeezed homodyne,0.00493902682138,2.70795094154,1.11701569101
3,8,0.725,0.609375,0.881889028993,0.25248665784,0.257471356916,Squeezed homodyne,0.00498469907595,2.70795094154,1.11701569101
3,8,0.725,0.625,0.904501568198,0.247090468649,0.252112376299,Squeezed homodyne,0.00502190765044,2.70795094154,1.11701569101
3,8,0.725,0.640625,0.927114107403,0.241762477264,0.24681281946,Squeezed homodyne,0.00505034219555,2.70795094154,1.11701569101
3,8,0.725,0.65625,0.949726646608,0.236503689642,0.241573488212,Squeezed homodyne,0.00506979857035,2.70795094154,1.11701569101
3,8,0.725,0.671875,0.972339185813,0.231314963094,0.236395141876,Squeezed homodyne,0.00508017878159,2.70795094154,1.11701569101
3,8,0.725,0.6875,0.994951725018,0.226197006948,0.231278497133,Squeezed homodyne,0.00508149018483,2.70795094154,1.11701569101
3,8,0.725,0.703125,1.01756426422,0.221150383766,0.226224227937,Squeezed homodyne,0.00507384417041,2.70795094154,1.11701569101
3,8,0.725,0.71875,1.04017680343,0.216175510855,0.221232965464,Squeezed homodyne,0.00505745460964,2.70795094154,1.11701569101
3,8,0.725,0.734375,1.06278934263,0.211272661665,0.21630529812,Squeezed homodyne,0.00503263645482,2.70795094154,1.11701569101
3,8,0.725,0.75,1.08540188184,0.206441966492,0.211441771587,Squeezed homodyne,0.0049998050953,2.70795094154,1.11701569101
3,8,0.725,0.765625,1.10801442104,0.201683411405,0.206642888923,Squeezed homodyne,0.0049594775183,2.70795094154,1.11701569101
3,8,0.725,0.78125,1.13062696025,0.196996833034,0.201909110701,Squeezed homodyne,0.00491227766631,2.70795094154,1.11701569101
3,8,0.725,0.796875,1.15323949945,0.192381901239,0.1972408552,Squeezed homodyne,0.00485895396064,2.70795094154,1.11701569101
3,8,0.725,0.8125,1.17585203866,0.187838036605,0.192638498639,Squeezed homodyne,0.00480046203334,2.70795094154,1.11701569101
3,8,0.725,0.828125,1.19846457786,0.183357110775,0.188102375446,Squeezed homodyne,0.0047452646712,2.70795094154,1.11701569101
3,8,0.725,0.84375,1.22107711707,0.178942815749,0.183632778583,Squeezed homodyne,0.00468996283339,2.70795094154,1.11701569101
3,8,0.725,0.859375,1.24368965627,0.174600012496,0.179229959901,Squeezed homodyne,0.0046299474051,2.70795094154,1.11701569101
3,8,0.725,0.875,1.26630219548,0.170328829202,0.174894130541,Squeezed homodyne,0.00456530133867,2.70795094154,1.11701569101
3,8,0.725,0.890625,1.28891473468,0.166129337745,0.170625461372,Squeezed homodyne,0.00449612362769,2.70795094154,1.11701569101
3,8,0.725,0.90625,1.31152727389,0.162001617696,0.166424083469,Squeezed homodyne,0.00442246577293,2.70795094154,1.11701569101
3,8,0.725,0.921875,1.33413981309,0.157945749295,0.162290088623,Squeezed homodyne,0.00434433932761,2.70795094154,1.11701569101
3,8,0.725,0.9375,1.3567523523,0.153961812847,0.158223529892,Squeezed homodyne,0.00426171704489,2.70795094154,1.11701569101
3,8,0.725,0.953125,1.3793648915,0.150049888512,0.154224422183,Squeezed homodyne,0.00417453367136,2.70795094154,1.11701569101
3,8,0.725,0.96875,1.40197743071,0.146210050831,0.150292742867,Squeezed homodyne,0.00408269203576,2.70795094154,1.11701569101
3,8,0.725,0.984375,1.42458996991,0.142442358682,0.146428432426,Squeezed homodyne,0.00398607374375,2.70795094154,1.11701569101
3,8,0.725,1,1.44720250912,0.13874684367,0.142631395127,Squeezed homodyne,0.00388455145664,2.70795094154,1.11701569101
3,8,0.725,1.015625,1.46981504832,0.135123498993,0.13890149973,Squeezed homodyne,0.00377800073702,2.70795094154,1.11701569101
3,8,0.725,1.03125,1.49242758753,0.131572269488,0.135238580217,Squeezed homodyne,0.00366631072952,2.70795094154,1.11701569101
3,8,0.725,1.046875,1.51504012673,0.12809304312,0.131642436553,Squeezed homodyne,0.00354939343368,2.70795094154,1.11701569101
3,8,0.725,1.0625,1.53765266594,0.124685643985,0.128112835463,Squeezed homodyne,0.00342719147792,2.70795094154,1.11701569101
3,8,0.725,1.078125,1.56026520514,0.121349826848,0.124649511236,Squeezed homodyne,0.00329968438795,2.70795094154,1.11701569101
3,8,0.725,1.09375,1.58287774435,0.11808527314,0.121252166554,Squeezed homodyne,0.00316689341395,2.70795094154,1.11701569101
3,8,0.725,1.109375,1.60549028355,0.114891588288,0.117920473332,Squeezed homodyne,0.00302888504358,2.70795094154,1.11701569101
3,8,0.725,1.125,1.62810282276,0.111768300185,0.11465407358,Squeezed homodyne,0.0028857733953,2.70795094154,1.11701569101
3,8,0.725,1.140625,1.65071536196,0.108714858488,0.111452580285,Squeezed homodyne,0.00273772179708,2.70795094154,1.11701569101
3,8,0.725,1.15625,1.67332790117,0.105730634199,0.108315578299,Squeezed homodyne,0.0025849441009,2.70795094154,1.11701569101
3,8,0.725,1.171875,1.69594044037,0.102814918323,0.105242625251,Squeezed homodyne,0.00242770692761,2.70795094154,1.11701569101
3,8,0.725,1.1875,1.71855297958,0.0999669164183,0.10223325246,Squeezed homodyne,0.00226633604138,2.70795094154,1.11701569101
3,8,0.725,1.203125,1.74116551878,0.0971857280453,0.0992869658658,Squeezed homodyne,0.00210123782051,2.70795094154,1.11701569101
3,8,0.725,1.21875,1.76377805799,0.0944702581015,0.0964032469686,Squeezed homodyne,0.0019329888671,2.70795094154,1.11701569101
3,8,0.725,1.234375,1.78639059719,0.0918169696138,0.0935815537698,Squeezed homodyne,0.00176458415604,2.70795094154,1.11701569101
3,8,0.725,1.25,1.8090031364,0.089223947101,0.0908213217247,Squeezed homodyne,0.00159737462361,2.70795094154,1.11701569101
3,8,0.75,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.75,0.015625,0.0226125392049,0.492729193529,0.492978111205,Squeezed homodyne,0.000248917675369,2.70795094154,1.11701569101
3,8,0.75,0.03125,0.0452250784099,0.485461192161,0.485958397654,Squeezed homodyne,0.000497205493218,2.70795094154,1.11701569101
3,8,0.75,0.046875,0.0678376176148,0.478198791889,0.478943032571,Squeezed homodyne,0.000744240682191,2.70795094154,1.11701569101
3,8,0.75,0.0625,0.0904501568198,0.4709447706,0.471934185139,Squeezed homodyne,0.000989414539198,2.70795094154,1.11701569101
3,8,0.75,0.078125,0.113062696025,0.463701879285,0.46493401849,Squeezed homodyne,0.00123213920566,2.70795094154,1.11701569101
3,8,0.75,0.09375,0.13567523523,0.456472833562,0.457944687703,Squeezed homodyne,0.00147185414069,2.70795094154,1.11701569101
3,8,0.75,0.109375,0.158287774435,0.44926030561,0.45096833781,Squeezed homodyne,0.00170803220091,2.70795094154,1.11701569101
3,8,0.75,0.125,0.18090031364,0.442066916582,0.444007101828,Squeezed homodyne,0.00194018524577,2.70795094154,1.11701569101
3,8,0.75,0.140625,0.203512852845,0.434895229597,0.437063098796,Squeezed homodyne,0.00216786919924,2.70795094154,1.11701569101
3,8,0.75,0.15625,0.226125392049,0.427747743332,0.430138431844,Squeezed homodyne,0.00239068851257,2.70795094154,1.11701569101
3,8,0.75,0.171875,0.248737931254,0.420626886294,0.423235186284,Squeezed homodyne,0.00260829999061,2.70795094154,1.11701569101
3,8,0.75,0.1875,0.271350470459,0.413535011761,0.416355427725,Squeezed homodyne,0.00282041596421,2.70795094154,1.11701569101
3,8,0.75,0.203125,0.293963009664,0.406474393404,0.40950120022,Squeezed homodyne,0.00302680681629,2.70795094154,1.11701569101
3,8,0.75,0.21875,0.316575548869,0.399447221551,0.40267452445,Squeezed homodyne,0.00322730289883,2.70795094154,1.11701569101
3,8,0.75,0.234375,0.339188088074,0.392455600019,0.395877395936,Squeezed homodyne,0.00342179591609,2.70795094154,1.11701569101
3,8,0.75,0.25,0.361800627279,0.3855015434,0.389111783295,Squeezed homodyne,0.00361023989512,2.70795094154,1.11701569101
3,8,0.75,0.265625,0.384413166484,0.378586974618,0.382379626539,Squeezed homodyne,0.00379265192049,2.70795094154,1.11701569101
3,8,0.75,0.28125,0.407025705689,0.371713722531,0.375682835405,Squeezed homodyne,0.003969112874,2.70795094154,1.11701569101
3,8,0.75,0.296875,0.429638244894,0.36488351926,0.369023287748,Squeezed homodyne,0.00413976848838,2.70795094154,1.11701569101
3,8,0.75,0.3125,0.452250784099,0.358097996844,0.362402827967,Squeezed homodyne,0.00430483112323,2.70795094154,1.11701569101
3,8,0.75,0.328125,0.474863323304,0.351358682557,0.355823265489,Squeezed homodyne,0.00446458293262,2.70795094154,1.11701569101
3,8,0.75,0.34375,0.497475862509,0.344666991221,0.349286373306,Squeezed homodyne,0.00461938208479,2.70795094154,1.11701569101
3,8,0.75,0.359375,0.520088401714,0.338024207015,0.342793886556,Squeezed homodyne,0.00476967954034,2.70795094154,1.11701569101
3,8,0.75,0.375,0.542700940919,0.331431393562,0.336347501175,Squeezed homodyne,0.00491610761344,2.70795094154,1.11701569101
3,8,0.75,0.390625,0.565313480124,0.324885827741,0.329948872596,Squeezed homodyne,0.00506304485463,2.70795094154,1.11701569101
3,8,0.75,0.40625,0.587926019329,0.318389917657,0.323599614507,Squeezed homodyne,0.00520969684993,2.70795094154,1.11701569101
3,8,0.75,0.421875,0.610538558534,0.311949825084,0.317301297675,Squeezed homodyne,0.00535147259137,2.70795094154,1.11701569101
3,8,0.75,0.4375,0.633151097738,0.305567076253,0.311055448833,Squeezed homodyne,0.00548837257997,2.70795094154,1.11701569101
3,8,0.75,0.453125,0.655763636943,0.299243282311,0.304863549621,Squeezed homodyne,0.0056202673102,2.70795094154,1.11701569101
3,8,0.75,0.46875,0.678376176148,0.292980162137,0.2987270356,Squeezed homodyne,0.00574687346348,2.70795094154,1.11701569101
3,8,0.75,0.484375,0.700988715353,0.286779484783,0.292647295332,Squeezed homodyne,0.00586781054984,2.70795094154,1.11701569101
3,8,0.75,0.5,0.723601254558,0.280643010695,0.286625669518,Squeezed homodyne,0.00598265882326,2.70795094154,1.11701569101
3,8,0.75,0.515625,0.746213793763,0.274572449673,0.280663450211,Squeezed homodyne,0.00609100053716,2.70795094154,1.11701569101
3,8,0.75,0.53125,0.768826332968,0.268569437495,0.274761880091,Squeezed homodyne,0.00619244259651,2.70795094154,1.11701569101
3,8,0.75,0.546875,0.791438872173,0.262635522773,0.268922151816,Squeezed homodyne,0.00628662904349,2.70795094154,1.11701569101
3,8,0.75,0.5625,0.814051411378,0.256772158929,0.26314540743,Squeezed homodyne,0.0063732485011,2.70795094154,1.11701569101
3,8,0.75,0.578125,0.836663950583,0.25098069906,0.257432737847,Squeezed homodyne,0.00645203878705,2.70795094154,1.11701569101
3,8,0.75,0.59375,0.859276489788,0.245262392629,0.251785182404,Squeezed homodyne,0.00652278977447,2.70795094154,1.11701569101
3,8,0.75,0.609375,0.881889028993,0.239618383387,0.246203728478,Squeezed homodyne,0.00658534509091,2.70795094154,1.11701569101
3,8,0.75,0.625,0.904501568198,0.23404970819,0.240689311177,Squeezed homodyne,0.00663960298764,2.70795094154,1.11701569101
3,8,0.75,0.640625,0.927114107403,0.228557296516,0.235242813092,Squeezed homodyne,0.00668551657658,2.70795094154,1.11701569101
3,8,0.75,0.65625,0.949726646608,0.223141970539,0.229865064123,Squeezed homodyne,0.00672309358441,2.70795094154,1.11701569101
3,8,0.75,0.671875,0.972339185813,0.21780444557,0.22455684137,Squeezed homodyne,0.0067523957995,2.70795094154,1.11701569101
3,8,0.75,0.6875,0.994951725018,0.21254533057,0.219318869087,Squeezed homodyne,0.00677353851615,2.70795094154,1.11701569101
3,8,0.75,0.703125,1.01756426422,0.20736512808,0.214151818708,Squeezed homodyne,0.00678669062803,2.70795094154,1.11701569101
3,8,0.75,0.71875,1.04017680343,0.202264231935,0.209056308933,Squeezed homodyne,0.00679207699721,2.70795094154,1.11701569101
3,8,0.75,0.734375,1.06278934263,0.197242917897,0.204032905878,Squeezed homodyne,0.00678998798058,2.70795094154,1.11701569101
3,8,0.75,0.75,1.08540188184,0.192301307629,0.19908212329,Squeezed homodyne,0.00678081566082,2.70795094154,1.11701569101
3,8,0.75,0.765625,1.10801442104,0.187439142535,0.194204422821,Squeezed homodyne,0.00676528028647,2.70795094154,1.11701569101
3,8,0.75,0.78125,1.13062696025,0.182652648434,0.189400214365,Squeezed homodyne,0.00674756593074,2.70795094154,1.11701569101
3,8,0.75,0.796875,1.15323949945,0.177945836673,0.184669856448,Squeezed homodyne,0.00672401977499,2.70795094154,1.11701569101
3,8,0.75,0.8125,1.17585203866,0.173319564983,0.180013656683,Squeezed homodyne,0.00669409169934,2.70795094154,1.11701569101
3,8,0.75,0.828125,1.19846457786,0.168774007223,0.175431872275,Squeezed homodyne,0.0066578650516,2.70795094154,1.11701569101
3,8,0.75,0.84375,1.22107711707,0.164309254738,0.170924710582,Squeezed homodyne,0.00661545584434,2.70795094154,1.11701569101
3,8,0.75,0.859375,1.24368965627,0.159925353556,0.166492329728,Squeezed homodyne,0.00656697617213,2.70795094154,1.11701569101
3,8,0.75,0.875,1.26630219548,0.155622321402,0.162134839266,Squeezed homodyne,0.00651251786345,2.70795094154,1.11701569101
3,8,0.75,0.890625,1.28891473468,0.151400154744,0.157852300891,Squeezed homodyne,0.00645214614655,2.70795094154,1.11701569101
3,8,0.75,0.90625,1.31152727389,0.147258826684,0.153644729199,Squeezed homodyne,0.00638590251421,2.70795094154,1.11701569101
3,8,0.75,0.921875,1.33413981309,0.143198279181,0.14951209249,Squeezed homodyne,0.00631381330918,2.70795094154,1.11701569101
3,8,0.75,0.9375,1.3567523523,0.139218414378,0.145454313617,Squeezed homodyne,0.00623589923925,2.70795094154,1.11701569101
3,8,0.75,0.953125,1.3793648915,0.135319087583,0.141471270869,Squeezed homodyne,0.00615218328567,2.70795094154,1.11701569101
3,8,0.75,0.96875,1.40197743071,0.131500102135,0.137562798901,Squeezed homodyne,0.00606269676592,2.70795094154,1.11701569101
3,8,0.75,0.984375,1.42458996991,0.127761205648,0.133728689694,Squeezed homodyne,0.0059674840458,2.70795094154,1.11701569101
3,8,0.75,1,1.44720250912,0.12410208724,0.129968693554,Squeezed homodyne,0.00586660631366,2.70795094154,1.11701569101
3,8,0.75,1.015625,1.46981504832,0.120522375486,0.126282520139,Squeezed homodyne,0.00576014465332,2.70795094154,1.11701569101
3,8,0.75,1.03125,1.49242758753,0.117021636953,0.122669839519,Squeezed homodyne,0.00564820256588,2.70795094154,1.11701569101
3,8,0.75,1.046875,1.51504012673,0.113599375185,0.119130283263,Squeezed homodyne,0.00553090807809,2.70795094154,1.11701569101
3,8,0.75,1.0625,1.53765266594,0.110255029937,0.115663445549,Squeezed homodyne,0.00540841561189,2.70795094154,1.11701569101
3,8,0.75,1.078125,1.56026520514,0.106987976426,0.112268884305,Squeezed homodyne,0.0052809078784,2.70795094154,1.11701569101
3,8,0.75,1.09375,1.58287774435,0.103797524124,0.108946122359,Squeezed homodyne,0.00514859823462,2.70795094154,1.11701569101
3,8,0.75,1.109375,1.60549028355,0.100682914325,0.10569464862,Squeezed homodyne,0.0050117342947,2.70795094154,1.11701569101
3,8,0.75,1.125,1.62810282276,0.0976433147724,0.102513919269,Squeezed homodyne,0.00487060449652,2.70795094154,1.11701569101
3,8,0.75,1.140625,1.65071536196,0.0946778055821,0.0994033589641,Squeezed homodyne,0.00472555338199,2.70795094154,1.11701569101
3,8,0.75,1.15625,1.67332790117,0.0917848097971,0.0963623620625,Squeezed homodyne,0.00457755226544,2.70795094154,1.11701569101
3,8,0.75,1.171875,1.69594044037,0.0889627140967,0.0933902938485,Squeezed homodyne,0.00442757975186,2.70795094154,1.11701569101
3,8,0.75,1.1875,1.71855297958,0.0862119675032,0.0904864917717,Squeezed homodyne,0.00427452426841,2.70795094154,1.11701569101
3,8,0.75,1.203125,1.74116551878,0.0835317509624,0.0876502666905,Squeezed homodyne,0.00411851572803,2.70795094154,1.11701569101
3,8,0.75,1.21875,1.76377805799,0.0809211728983,0.0848809041202,Squeezed homodyne,0.00395973122191,2.70795094154,1.11701569101
3,8,0.75,1.234375,1.78639059719,0.0783793117975,0.0821776654827,Squeezed homodyne,0.00379835368525,2.70795094154,1.11701569101
3,8,0.75,1.25,1.8090031364,0.0759052245569,0.0795397893559,Squeezed homodyne,0.00363456479903,2.70795094154,1.11701569101
3,8,0.775,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.775,0.015625,0.0226125392049,0.492285970801,0.492580790522,Squeezed homodyne,0.000294819720674,2.70795094154,1.11701569101
3,8,0.775,0.03125,0.0452250784099,0.48457499761,0.485164146799,Squeezed homodyne,0.000589149189071,2.70795094154,1.11701569101
3,8,0.775,0.046875,0.0678376176148,0.476870130156,0.477752631925,Squeezed homodyne,0.000882501769226,2.70795094154,1.11701569101
3,8,0.775,0.0625,0.0904501568198,0.46917440567,0.470348803675,Squeezed homodyne,0.00117439800451,2.70795094154,1.11701569101
3,8,0.775,0.078125,0.113062696025,0.461490842781,0.462955211857,Squeezed homodyne,0.00146436907515,2.70795094154,1.11701569101
3,8,0.775,0.09375,0.13567523523,0.453822435579,0.455574395679,Squeezed homodyne,0.00175196010019,2.70795094154,1.11701569101
3,8,0.775,0.109375,0.158287774435,0.446172147896,0.448208881133,Squeezed homodyne,0.00203673323708,2.70795094154,1.11701569101
3,8,0.775,0.125,0.18090031364,0.438542907866,0.440861178403,Squeezed homodyne,0.0023182705361,2.70795094154,1.11701569101
3,8,0.775,0.140625,0.203512852845,0.430937602782,0.433533779294,Squeezed homodyne,0.00259617651221,2.70795094154,1.11701569101
3,8,0.775,0.15625,0.226125392049,0.423359074304,0.426229154706,Squeezed homodyne,0.00287008040281,2.70795094154,1.11701569101
3,8,0.775,0.171875,0.248737931254,0.415810114044,0.418949752131,Squeezed homodyne,0.00313963808675,2.70795094154,1.11701569101
3,8,0.775,0.1875,0.271350470459,0.408293459544,0.411697993192,Squeezed homodyne,0.00340453364777,2.70795094154,1.11701569101
3,8,0.775,0.203125,0.293963009664,0.400811790662,0.404476271236,Squeezed homodyne,0.00366448057463,2.70795094154,1.11701569101
3,8,0.775,0.21875,0.316575548869,0.393367726363,0.397286948964,Squeezed homodyne,0.00391922260103,2.70795094154,1.11701569101
3,8,0.775,0.234375,0.339188088074,0.385963821913,0.390132356116,Squeezed homodyne,0.0041685342032,2.70795094154,1.11701569101
3,8,0.775,0.25,0.361800627279,0.378602566421,0.383014787217,Squeezed homodyne,0.00441222079637,2.70795094154,1.11701569101
3,8,0.775,0.265625,0.384413166484,0.371286380662,0.375936499376,Squeezed homodyne,0.00465011871445,2.70795094154,1.11701569101
3,8,0.775,0.28125,0.407025705689,0.364017614994,0.368899710152,Squeezed homodyne,0.0048820951572,2.70795094154,1.11701569101
3,8,0.775,0.296875,0.429638244894,0.356798546913,0.361906595482,Squeezed homodyne,0.00510804856875,2.70795094154,1.11701569101
3,8,0.775,0.3125,0.452250784099,0.349631376888,0.354959287688,Squeezed homodyne,0.00532791080001,2.70795094154,1.11701569101
3,8,0.775,0.328125,0.474863323304,0.342518217812,0.348059873543,Squeezed homodyne,0.00554165573137,2.70795094154,1.11701569101
3,8,0.775,0.34375,0.497475862509,0.335461055632,0.341210392424,Squeezed homodyne,0.00574933679104,2.70795094154,1.11701569101
3,8,0.775,0.359375,0.520088401714,0.328461256209,0.334412834535,Squeezed homodyne,0.00595157832603,2.70795094154,1.11701569101
3,8,0.775,0.375,0.542700940919,0.321519377705,0.32766913922,Squeezed homodyne,0.00614976151538,2.70795094154,1.11701569101
3,8,0.775,0.390625,0.565313480124,0.314639973144,0.320981193347,Squeezed homodyne,0.00634122020295,2.70795094154,1.11701569101
3,8,0.775,0.40625,0.587926019329,0.307825084101,0.314350829786,Squeezed homodyne,0.00652574568538,2.70795094154,1.11701569101
3,8,0.775,0.421875,0.610538558534,0.301076624388,0.30777982597,Squeezed homodyne,0.0067032015822,2.70795094154,1.11701569101
3,8,0.775,0.4375,0.633151097738,0.294396475914,0.301269902549,Squeezed homodyne,0.00687342663503,2.70795094154,1.11701569101
3,8,0.775,0.453125,0.655763636943,0.287786506534,0.294822722126,Squeezed homodyne,0.00703621559174,2.70795094154,1.11701569101
3,8,0.775,0.46875,0.678376176148,0.281248552579,0.288439888094,Squeezed homodyne,0.00719133551495,2.70795094154,1.11701569101
3,8,0.775,0.484375,0.700988715353,0.274784394667,0.28212294356,Squeezed homodyne,0.00733854889346,2.70795094154,1.11701569101
3,8,0.775,0.5,0.723601254558,0.268395740545,0.275873370365,Squeezed homodyne,0.0074776298202,2.70795094154,1.11701569101
3,8,0.775,0.515625,0.746213793763,0.262084214916,0.269692588195,Squeezed homodyne,0.00760837327925,2.70795094154,1.11701569101
3,8,0.775,0.53125,0.768826332968,0.255851353575,0.263581953793,Squeezed homodyne,0.00773060021782,2.70795094154,1.11701569101
3,8,0.775,0.546875,0.791438872173,0.249698599951,0.257542760261,Squeezed homodyne,0.00784416031023,2.70795094154,1.11701569101
3,8,0.775,0.5625,0.814051411378,0.24362730296,0.251576236459,Squeezed homodyne,0.00794893349808,2.70795094154,1.11701569101
3,8,0.775,0.578125,0.836663950583,0.237638715619,0.2456835465,Squeezed homodyne,0.00804483088124,2.70795094154,1.11701569101
3,8,0.775,0.59375,0.859276489788,0.231733994085,0.239865789343,Squeezed homodyne,0.00813179525848,2.70795094154,1.11701569101
3,8,0.775,0.609375,0.881889028993,0.225914196975,0.234123998472,Squeezed homodyne,0.00820980149689,2.70795094154,1.11701569101
3,8,0.775,0.625,0.904501568198,0.220180284789,0.228459141676,Squeezed homodyne,0.00827885688679,2.70795094154,1.11701569101
3,8,0.775,0.640625,0.927114107403,0.214533119236,0.222872120924,Squeezed homodyne,0.0083390016881,2.70795094154,1.11701569101
3,8,0.775,0.65625,0.949726646608,0.208973462127,0.217363772326,Squeezed homodyne,0.00839031019877,2.70795094154,1.11701569101
3,8,0.775,0.671875,0.972339185813,0.20350197326,0.211934866185,Squeezed homodyne,0.00843289292557,2.70795094154,1.11701569101
3,8,0.775,0.6875,0.994951725018,0.198119206033,0.206586107148,Squeezed homodyne,0.00846690111463,2.70795094154,1.11701569101
3,8,0.775,0.703125,1.01756426422,0.192825595483,0.201318134432,Squeezed homodyne,0.00849253894939,2.70795094154,1.11701569101
3,8,0.775,0.71875,1.04017680343,0.187621168622,0.196131522146,Squeezed homodyne,0.00851035352463,2.70795094154,1.11701569101
3,8,0.775,0.734375,1.06278934263,0.182505586683,0.191026779695,Squeezed homodyne,0.00852119301185,2.70795094154,1.11701569101
3,8,0.775,0.75,1.08540188184,0.17748034982,0.186004352263,Squeezed homodyne,0.00852400244306,2.70795094154,1.11701569101
3,8,0.775,0.765625,1.10801442104,0.172545778413,0.181064621381,Squeezed homodyne,0.00851884296807,2.70795094154,1.11701569101
3,8,0.775,0.78125,1.13062696025,0.167702077539,0.176207905573,Squeezed homodyne,0.00850582803379,2.70795094154,1.11701569101
3,8,0.775,0.796875,1.15323949945,0.162949382914,0.171434461073,Squeezed homodyne,0.00848507815888,2.70795094154,1.11701569101
3,8,0.775,0.8125,1.17585203866,0.158287764488,0.166744482623,Squeezed homodyne,0.00845671813569,2.70795094154,1.11701569101
3,8,0.775,0.828125,1.19846457786,0.153717229288,0.162138104334,Squeezed homodyne,0.00842087504556,2.70795094154,1.11701569101
3,8,0.775,0.84375,1.22107711707,0.149237724224,0.157615400618,Squeezed homodyne,0.00837767639388,2.70795094154,1.11701569101
3,8,0.775,0.859375,1.24368965627,0.144849137798,0.153176387189,Squeezed homodyne,0.00832724939186,2.70795094154,1.11701569101
3,8,0.775,0.875,1.26630219548,0.140551300671,0.148821022123,Squeezed homodyne,0.00826972145118,2.70795094154,1.11701569101
3,8,0.775,0.890625,1.28891473468,0.136343985261,0.144549206971,Squeezed homodyne,0.00820522170969,2.70795094154,1.11701569101
3,8,0.775,0.90625,1.31152727389,0.132226904734,0.140360787943,Squeezed homodyne,0.00813388320936,2.70795094154,1.11701569101
3,8,0.775,0.921875,1.33413981309,0.128199711867,0.136255557133,Squeezed homodyne,0.0080558452663,2.70795094154,1.11701569101
3,8,0.775,0.9375,1.3567523523,0.124261998132,0.132233253796,Squeezed homodyne,0.00797125566384,2.70795094154,1.11701569101
3,8,0.775,0.953125,1.3793648915,0.120413293209,0.12829356568,Squeezed homodyne,0.00788027247063,2.70795094154,1.11701569101
3,8,0.775,0.96875,1.40197743071,0.116653064956,0.124436130389,Squeezed homodyne,0.00778306543247,2.70795094154,1.11701569101
3,8,0.775,0.984375,1.42458996991,0.112980719823,0.120660536798,Squeezed homodyne,0.00767981697571,2.70795094154,1.11701569101
3,8,0.775,1,1.44720250912,0.109395603593,0.116966326501,Squeezed homodyne,0.00757072290835,2.70795094154,1.11701569101
3,8,0.775,1.015625,1.46981504832,0.105897002338,0.113352995288,Squeezed homodyne,0.00745599294968,2.70795094154,1.11701569101
3,8,0.775,1.03125,1.49242758753,0.102484143329,0.109819994661,Squeezed homodyne,0.0073358513312,2.70795094154,1.11701569101
3,8,0.775,1.046875,1.51504012673,0.0991561952549,0.106366733373,Squeezed homodyne,0.00721053811772,2.70795094154,1.11701569101
3,8,0.775,1.0625,1.53765266594,0.0959122649856,0.102992578992,Squeezed homodyne,0.00708031400603,2.70795094154,1.11701569101
3,8,0.775,1.078125,1.56026520514,0.0927512537175,0.0996968594857,Squeezed homodyne,0.00694560576816,2.70795094154,1.11701569101
3,8,0.775,1.09375,1.58287774435,0.0896718493799,0.0964788648253,Squeezed homodyne,0.00680701544537,2.70795094154,1.11701569101
3,8,0.775,1.109375,1.60549028355,0.0866735568237,0.0933378486014,Squeezed homodyne,0.00666429177769,2.70795094154,1.11701569101
3,8,0.775,1.125,1.62810282276,0.0837553976864,0.0902730296548,Squeezed homodyne,0.00651763196838,2.70795094154,1.11701569101
3,8,0.775,1.140625,1.65071536196,0.0809163337525,0.0872835937133,Squeezed homodyne,0.00636725996076,2.70795094154,1.11701569101
3,8,0.775,1.15625,1.67332790117,0.0781552923918,0.0843686950351,Squeezed homodyne,0.00621340264329,2.70795094154,1.11701569101
3,8,0.775,1.171875,1.69594044037,0.0754711718258,0.0815274580547,Squeezed homodyne,0.00605628622891,2.70795094154,1.11701569101
3,8,0.775,1.1875,1.71855297958,0.0728628446961,0.0787589790284,Squeezed homodyne,0.00589613433227,2.70795094154,1.11701569101
3,8,0.775,1.203125,1.74116551878,0.0703291609762,0.0760623276765,Squeezed homodyne,0.00573316670027,2.70795094154,1.11701569101
3,8,0.775,1.21875,1.76377805799,0.0678689502192,0.0734365488198,Squeezed homodyne,0.00556759860063,2.70795094154,1.11701569101
3,8,0.775,1.234375,1.78639059719,0.0654810232936,0.0708806640081,Squeezed homodyne,0.00539964071446,2.70795094154,1.11701569101
3,8,0.775,1.25,1.8090031364,0.0631641738652,0.0683936731369,Squeezed homodyne,0.00522949927173,2.70795094154,1.11701569101
3,8,0.8,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.8,0.015625,0.0226125392049,0.491781768042,0.492139649157,Squeezed homodyne,0.000357881114908,2.70795094154,1.11701569101
3,8,0.8,0.03125,0.0452250784099,0.483567099226,0.484282349464,Squeezed homodyne,0.000715250238008,2.70795094154,1.11701569101
3,8,0.8,0.046875,0.0678376176148,0.475359551079,0.476431148517,Squeezed homodyne,0.0010715974383,2.70795094154,1.11701569101
3,8,0.8,0.0625,0.0904501568198,0.467162669934,0.468589086816,Squeezed homodyne,0.00142641688113,2.70795094154,1.11701569101
3,8,0.8,0.078125,0.113062696025,0.458979985414,0.460759194228,Squeezed homodyne,0.0017792088139,2.70795094154,1.11701569101
3,8,0.8,0.09375,0.13567523523,0.450815005002,0.452944486481,Squeezed homodyne,0.00212948147812,2.70795094154,1.11701569101
3,8,0.8,0.109375,0.158287774435,0.442671208748,0.445147961674,Squeezed homodyne,0.00247675292629,2.70795094154,1.11701569101
3,8,0.8,0.125,0.18090031364,0.434552044111,0.437372596835,Squeezed homodyne,0.00282055272372,2.70795094154,1.11701569101
3,8,0.8,0.140625,0.203512852845,0.426460920983,0.429621344503,Squeezed homodyne,0.00316042351929,2.70795094154,1.11701569101
3,8,0.8,0.15625,0.226125392049,0.418401206899,0.421897129371,Squeezed homodyne,0.00349592247264,2.70795094154,1.11701569101
3,8,0.8,0.171875,0.248737931254,0.410376222448,0.41420284498,Squeezed homodyne,0.00382662253159,2.70795094154,1.11701569101
3,8,0.8,0.1875,0.271350470459,0.402389236903,0.406541350464,Squeezed homodyne,0.00415211356139,2.70795094154,1.11701569101
3,8,0.8,0.203125,0.293963009664,0.394443464032,0.398915467372,Squeezed homodyne,0.0044720033401,2.70795094154,1.11701569101
3,8,0.8,0.21875,0.316575548869,0.386542058101,0.391327976556,Squeezed homodyne,0.00478591845532,2.70795094154,1.11701569101
3,8,0.8,0.234375,0.339188088074,0.378688109963,0.383781615137,Squeezed homodyne,0.00509350517403,2.70795094154,1.11701569101
3,8,0.8,0.25,0.361800627279,0.370884643124,0.376279073555,Squeezed homodyne,0.00539443043106,2.70795094154,1.11701569101
3,8,0.8,0.265625,0.384413166484,0.363134609469,0.368822992709,Squeezed homodyne,0.00568838323996,2.70795094154,1.11701569101
3,8,0.8,0.28125,0.407025705689,0.355440883965,0.361415961182,Squeezed homodyne,0.00597507721693,2.70795094154,1.11701569101
3,8,0.8,0.296875,0.429638244894,0.347806256638,0.354060512579,Squeezed homodyne,0.00625425594112,2.70795094154,1.11701569101
3,8,0.8,0.3125,0.452250784099,0.340233417472,0.346759122952,Squeezed homodyne,0.00652570548031,2.70795094154,1.11701569101
3,8,0.8,0.328125,0.474863323304,0.332724928217,0.339514208341,Squeezed homodyne,0.00678928012479,2.70795094154,1.11701569101
3,8,0.8,0.34375,0.497475862509,0.325282980077,0.332328122427,Squeezed homodyne,0.00704514234989,2.70795094154,1.11701569101
3,8,0.8,0.359375,0.520088401714,0.317910602486,0.325203154289,Squeezed homodyne,0.00729255180287,2.70795094154,1.11701569101
3,8,0.8,0.375,0.542700940919,0.310610416248,0.318141526295,Squeezed homodyne,0.00753111004663,2.70795094154,1.11701569101
3,8,0.8,0.390625,0.565313480124,0.303384800417,0.311145392099,Squeezed homodyne,0.0077605916817,2.70795094154,1.11701569101
3,8,0.8,0.40625,0.587926019329,0.296236053732,0.304216834773,Squeezed homodyne,0.00798078104101,2.70795094154,1.11701569101
3,8,0.8,0.421875,0.610538558534,0.289166393821,0.297357865058,Squeezed homodyne,0.00819147123662,2.70795094154,1.11701569101
3,8,0.8,0.4375,0.633151097738,0.282177955558,0.290570419747,Squeezed homodyne,0.00839246418902,2.70795094154,1.11701569101
3,8,0.8,0.453125,0.655763636943,0.275272787201,0.2838563602,Squeezed homodyne,0.00858357299849,2.70795094154,1.11701569101
3,8,0.8,0.46875,0.678376176148,0.26845284546,0.277217470987,Squeezed homodyne,0.0087646255263,2.70795094154,1.11701569101
3,8,0.8,0.484375,0.700988715353,0.261719990908,0.270655458667,Squeezed homodyne,0.00893546775928,2.70795094154,1.11701569101
3,8,0.8,0.5,0.723601254558,0.255075984371,0.264171950701,Squeezed homodyne,0.00909596633023,2.70795094154,1.11701569101
3,8,0.8,0.515625,0.746213793763,0.248522484312,0.257768494498,Squeezed homodyne,0.00924601018618,2.70795094154,1.11701569101
3,8,0.8,0.53125,0.768826332968,0.242061044981,0.251446556598,Squeezed homodyne,0.00938551161756,2.70795094154,1.11701569101
3,8,0.8,0.546875,0.791438872173,0.235693115133,0.245207521987,Squeezed homodyne,0.00951440685422,2.70795094154,1.11701569101
3,8,0.8,0.5625,0.814051411378,0.229420037182,0.239052693552,Squeezed homodyne,0.00963265637024,2.70795094154,1.11701569101
3,8,0.8,0.578125,0.836663950583,0.223243046673,0.232983291662,Squeezed homodyne,0.00974024498955,2.70795094154,1.11701569101
3,8,0.8,0.59375,0.859276489788,0.217163272024,0.227000453889,Squeezed homodyne,0.00983718186506,2.70795094154,1.11701569101
3,8,0.8,0.609375,0.881889028993,0.211181734429,0.221105234856,Squeezed homodyne,0.00992350042674,2.70795094154,1.11701569101
3,8,0.8,0.625,0.904501568198,0.205299347699,0.215298606218,Squeezed homodyne,0.00999925851939,2.70795094154,1.11701569101
3,8,0.8,0.640625,0.927114107403,0.199516917281,0.209581456769,Squeezed homodyne,0.0100645394881,2.70795094154,1.11701569101
3,8,0.8,0.65625,0.949726646608,0.193835134547,0.203954592675,Squeezed homodyne,0.0101194581278,2.70795094154,1.11701569101
3,8,0.8,0.671875,0.972339185813,0.18825443306,0.198418737833,Squeezed homodyne,0.0101643047726,2.70795094154,1.11701569101
3,8,0.8,0.6875,0.994951725018,0.182775373021,0.192974534349,Squeezed homodyne,0.0101991613273,2.70795094154,1.11701569101
3,8,0.8,0.703125,1.01756426422,0.177398580066,0.187622543134,Squeezed homodyne,0.0102239630676,2.70795094154,1.11701569101
3,8,0.8,0.71875,1.04017680343,0.172124408528,0.182363244618,Squeezed homodyne,0.0102388360904,2.70795094154,1.11701569101
3,8,0.8,0.734375,1.06278934263,0.166953115809,0.177197039572,Squeezed homodyne,0.0102439237638,2.70795094154,1.11701569101
3,8,0.8,0.75,1.08540188184,0.161884867527,0.17212425004,Squeezed homodyne,0.0102393825136,2.70795094154,1.11701569101
3,8,0.8,0.765625,1.10801442104,0.156919740338,0.167145120377,Squeezed homodyne,0.0102253800398,2.70795094154,1.11701569101
3,8,0.8,0.78125,1.13062696025,0.152057724495,0.162259818386,Squeezed homodyne,0.0102020938905,2.70795094154,1.11701569101
3,8,0.8,0.796875,1.15323949945,0.147298726094,0.15746843655,Squeezed homodyne,0.0101697104559,2.70795094154,1.11701569101
3,8,0.8,0.8125,1.17585203866,0.142642568889,0.152770993364,Squeezed homodyne,0.0101284244754,2.70795094154,1.11701569101
3,8,0.8,0.828125,1.19846457786,0.138088995819,0.148167434746,Squeezed homodyne,0.0100784389263,2.70795094154,1.11701569101
3,8,0.8,0.84375,1.22107711707,0.133637670454,0.143657635535,Squeezed homodyne,0.0100199650814,2.70795094154,1.11701569101
3,8,0.8,0.859375,1.24368965627,0.129288178474,0.139241401075,Squeezed homodyne,0.0099532226014,2.70795094154,1.11701569101
3,8,0.8,0.875,1.26630219548,0.125040029253,0.13491846886,Squeezed homodyne,0.00987843960781,2.70795094154,1.11701569101
3,8,0.8,0.890625,1.28891473468,0.120892657549,0.130688510265,Squeezed homodyne,0.00979585271608,2.70795094154,1.11701569101
3,8,0.8,0.90625,1.31152727389,0.116845425307,0.126551132326,Squeezed homodyne,0.00970570701856,2.70795094154,1.11701569101
3,8,0.8,0.921875,1.33413981309,0.112897623578,0.122505879594,Squeezed homodyne,0.00960825601571,2.70795094154,1.11701569101
3,8,0.8,0.9375,1.3567523523,0.109048474528,0.118552236039,Squeezed homodyne,0.00950376151098,2.70795094154,1.11701569101
3,8,0.8,0.953125,1.3793648915,0.105297133483,0.114689626999,Squeezed homodyne,0.00939249351533,2.70795094154,1.11701569101
3,8,0.8,0.96875,1.40197743071,0.101642690911,0.110917421186,Squeezed homodyne,0.00927473027512,2.70795094154,1.11701569101
3,8,0.8,0.984375,1.42458996991,0.0980841738645,0.107234932725,Squeezed homodyne,0.00915075886044,2.70795094154,1.11701569101
3,8,0.8,1,1.44720250912,0.0946205221738,0.10364142323,Squeezed homodyne,0.00902090105609,2.70795094154,1.11701569101
3,8,0.8,1.015625,1.46981504832,0.0912505639364,0.100136103913,Squeezed homodyne,0.00888553997684,2.70795094154,1.11701569101
3,8,0.8,1.03125,1.49242758753,0.087973288429,0.0967181377201,Squeezed homodyne,0.00874484929117,2.70795094154,1.11701569101
3,8,0.8,1.046875,1.51504012673,0.0847875359544,0.0933866414845,Squeezed homodyne,0.00859910553014,2.70795094154,1.11701569101
3,8,0.8,1.0625,1.53765266594,0.0816920943044,0.0901406881023,Squeezed homodyne,0.00844859379796,2.70795094154,1.11701569101
3,8,0.8,1.078125,1.56026520514,0.0786857089982,0.0869793087172,Squeezed homodyne,0.008293599719,2.70795094154,1.11701569101
3,8,0.8,1.09375,1.58287774435,0.0757670866559,0.0839014949138,Squeezed homodyne,0.00813440825796,2.70795094154,1.11701569101
3,8,0.8,1.109375,1.60549028355,0.0729348979183,0.0809062009146,Squeezed homodyne,0.00797130299624,2.70795094154,1.11701569101
3,8,0.8,1.125,1.62810282276,0.0701877802842,0.0779923457759,Squeezed homodyne,0.00780456549167,2.70795094154,1.11701569101
3,8,0.8,1.140625,1.65071536196,0.0675243408961,0.0751588155793,Squeezed homodyne,0.00763447468326,2.70795094154,1.11701569101
3,8,0.8,1.15625,1.67332790117,0.0649431592507,0.0724044656133,Squeezed homodyne,0.00746130636268,2.70795094154,1.11701569101
3,8,0.8,1.171875,1.69594044037,0.0624427898208,0.0697281225424,Squeezed homodyne,0.00728533272155,2.70795094154,1.11701569101
3,8,0.8,1.1875,1.71855297958,0.0600217645825,0.0671285865591,Squeezed homodyne,0.00710682197661,2.70795094154,1.11701569101
3,8,0.8,1.203125,1.74116551878,0.0576785954427,0.0646046335161,Squeezed homodyne,0.0069260380734,2.70795094154,1.11701569101
3,8,0.8,1.21875,1.76377805799,0.0554117765712,0.0621550170338,Squeezed homodyne,0.00674324046256,2.70795094154,1.11701569101
3,8,0.8,1.234375,1.78639059719,0.053219786645,0.059778470581,Squeezed homodyne,0.00655868393594,2.70795094154,1.11701569101
3,8,0.8,1.25,1.8090031364,0.0511010910185,0.057473709525,Squeezed homodyne,0.00637261850649,2.70795094154,1.11701569101
3,8,0.825,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.825,0.015625,0.0226125392049,0.491204374633,0.49164438719,Squeezed homodyne,0.000440012556861,2.70795094154,1.11701569101
3,8,0.825,0.03125,0.0452250784099,0.482413070024,0.483292439322,Squeezed homodyne,0.000879369297407,2.70795094154,1.11701569101
3,8,0.825,0.046875,0.0678376176148,0.473630400227,0.474947816517,Squeezed homodyne,0.00131741628949,2.70795094154,1.11701569101
3,8,0.825,0.0625,0.0904501568198,0.464860665905,0.466614169262,Squeezed homodyne,0.00175350335731,2.70795094154,1.11701569101
3,8,0.825,0.078125,0.113062696025,0.456108147692,0.458295133622,Squeezed homodyne,0.00218698593005,2.70795094154,1.11701569101
3,8,0.825,0.09375,0.13567523523,0.447377099624,0.44999432648,Squeezed homodyne,0.00261722685572,2.70795094154,1.11701569101
3,8,0.825,0.109375,0.158287774435,0.438671742648,0.441715340818,Squeezed homodyne,0.00304359817021,2.70795094154,1.11701569101
3,8,0.825,0.125,0.18090031364,0.429996258245,0.433461741057,Squeezed homodyne,0.00346548281234,2.70795094154,1.11701569101
3,8,0.825,0.140625,0.203512852845,0.421354782177,0.425237058455,Squeezed homodyne,0.0038822762777,2.70795094154,1.11701569101
3,8,0.825,0.15625,0.226125392049,0.412751398365,0.417044786571,Squeezed homodyne,0.00429338820543,2.70795094154,1.11701569101
3,8,0.825,0.171875,0.248737931254,0.404190132928,0.408888376823,Squeezed homodyne,0.00469824389462,2.70795094154,1.11701569101
3,8,0.825,0.1875,0.271350470459,0.395674948381,0.40077123413,Squeezed homodyne,0.00509628574895,2.70795094154,1.11701569101
3,8,0.825,0.203125,0.293963009664,0.387209738006,0.392696712655,Squeezed homodyne,0.00548697464932,2.70795094154,1.11701569101
3,8,0.825,0.21875,0.316575548869,0.378798320405,0.384668111657,Squeezed homodyne,0.00586979125152,2.70795094154,1.11701569101
3,8,0.825,0.234375,0.339188088074,0.37044443427,0.376688671463,Squeezed homodyne,0.0062442371928,2.70795094154,1.11701569101
3,8,0.825,0.25,0.361800627279,0.362151733411,0.368761569567,Squeezed homodyne,0.00660983615624,2.70795094154,1.11701569101
3,8,0.825,0.265625,0.384413166484,0.353923782166,0.360889916856,Squeezed homodyne,0.00696613468982,2.70795094154,1.11701569101
3,8,0.825,0.28125,0.407025705689,0.345764051253,0.353076753987,Squeezed homodyne,0.00731270273434,2.70795094154,1.11701569101
3,8,0.825,0.296875,0.429638244894,0.337675913009,0.345325047903,Squeezed homodyne,0.00764913489398,2.70795094154,1.11701569101
3,8,0.825,0.3125,0.452250784099,0.329662591811,0.337637688509,Squeezed homodyne,0.0079750966988,2.70795094154,1.11701569101
3,8,0.825,0.328125,0.474863323304,0.321727291695,0.33001748551,Squeezed homodyne,0.00829019381468,2.70795094154,1.11701569101
3,8,0.825,0.34375,0.497475862509,0.313873163589,0.322467165407,Squeezed homodyne,0.00859400181727,2.70795094154,1.11701569101
3,8,0.825,0.359375,0.520088401714,0.306103173651,0.314989368676,Squeezed homodyne,0.00888619502531,2.70795094154,1.11701569101
3,8,0.825,0.375,0.542700940919,0.29842017431,0.307586647117,Squeezed homodyne,0.00916647280648,2.70795094154,1.11701569101
3,8,0.825,0.390625,0.565313480124,0.290826903205,0.300261461378,Squeezed homodyne,0.00943455817343,2.70795094154,1.11701569101
3,8,0.825,0.40625,0.587926019329,0.283325980459,0.293016178677,Squeezed homodyne,0.00969019821816,2.70795094154,1.11701569101
3,8,0.825,0.421875,0.610538558534,0.275919905319,0.285853070696,Squeezed homodyne,0.0099331653773,2.70795094154,1.11701569101
3,8,0.825,0.4375,0.633151097738,0.268611053192,0.278774311676,Squeezed homodyne,0.0101632584838,2.70795094154,1.11701569101
3,8,0.825,0.453125,0.655763636943,0.26140167323,0.271781976693,Squeezed homodyne,0.0103803034627,2.70795094154,1.11701569101
3,8,0.825,0.46875,0.678376176148,0.254293886339,0.26487804014,Squeezed homodyne,0.0105841538015,2.70795094154,1.11701569101
3,8,0.825,0.484375,0.700988715353,0.247289683552,0.258064374392,Squeezed homodyne,0.0107746908404,2.70795094154,1.11701569101
3,8,0.825,0.5,0.723601254558,0.24039092477,0.251342748669,Squeezed homodyne,0.0109518238999,2.70795094154,1.11701569101
3,8,0.825,0.515625,0.746213793763,0.233599337837,0.244714828099,Squeezed homodyne,0.0111154902619,2.70795094154,1.11701569101
3,8,0.825,0.53125,0.768826332968,0.226916517942,0.238182172966,Squeezed homodyne,0.0112656550236,2.70795094154,1.11701569101
3,8,0.825,0.546875,0.791438872173,0.220343927304,0.231746238156,Squeezed homodyne,0.0114023108524,2.70795094154,1.11701569101
3,8,0.825,0.5625,0.814051411378,0.21388289511,0.225408372798,Squeezed homodyne,0.0115254776888,2.70795094154,1.11701569101
3,8,0.825,0.578125,0.836663950583,0.207534617577,0.219169820088,Squeezed homodyne,0.0116352025112,2.70795094154,1.11701569101
3,8,0.825,0.59375,0.859276489788,0.201300157799,0.213031717302,Squeezed homodyne,0.0117315595031,2.70795094154,1.11701569101
3,8,0.825,0.609375,0.881889028993,0.195180443498,0.206995095993,Squeezed homodyne,0.0118146524958,2.70795094154,1.11701569101
3,8,0.825,0.625,0.904501568198,0.189176237974,0.201060882376,Squeezed homodyne,0.0118846444024,2.70795094154,1.11701569101
3,8,0.825,0.640625,0.927114107403,0.183288268499,0.195229897876,Squeezed homodyne,0.0119416293768,2.70795094154,1.11701569101
3,8,0.825,0.65625,0.949726646608,0.177517105573,0.189502859859,Squeezed homodyne,0.0119857542861,2.70795094154,1.11701569101
3,8,0.825,0.671875,0.972339185813,0.171863184572,0.183880382532,Squeezed homodyne,0.0120171979598,2.70795094154,1.11701569101
3,8,0.825,0.6875,0.994951725018,0.166326818412,0.178362977999,Squeezed homodyne,0.0120361595864,2.70795094154,1.11701569101
3,8,0.825,0.703125,1.01756426422,0.160908200231,0.172951057481,Squeezed homodyne,0.0120428572505,2.70795094154,1.11701569101
3,8,0.825,0.71875,1.04017680343,0.155607405975,0.167644932688,Squeezed homodyne,0.0120375267132,2.70795094154,1.11701569101
3,8,0.825,0.734375,1.06278934263,0.150424396972,0.162444817334,Squeezed homodyne,0.0120204203617,2.70795094154,1.11701569101
3,8,0.825,0.75,1.08540188184,0.145359022563,0.157350828796,Squeezed homodyne,0.0119918062329,2.70795094154,1.11701569101
3,8,0.825,0.765625,1.10801442104,0.140411022832,0.152362989909,Squeezed homodyne,0.0119519670766,2.70795094154,1.11701569101
3,8,0.825,0.78125,1.13062696025,0.135580031428,0.147481230881,Squeezed homodyne,0.0119011994526,2.70795094154,1.11701569101
3,8,0.825,0.796875,1.15323949945,0.130865578492,0.142705391338,Squeezed homodyne,0.011839812846,2.70795094154,1.11701569101
3,8,0.825,0.8125,1.17585203866,0.12626709369,0.138035222475,Squeezed homodyne,0.0117681287854,2.70795094154,1.11701569101
3,8,0.825,0.828125,1.19846457786,0.121783909365,0.133470389322,Squeezed homodyne,0.0116864799572,2.70795094154,1.11701569101
3,8,0.825,0.84375,1.22107711707,0.11741526379,0.129010473099,Squeezed homodyne,0.0115952093092,2.70795094154,1.11701569101
3,8,0.825,0.859375,1.24368965627,0.113160304522,0.124654973671,Squeezed homodyne,0.0114946691491,2.70795094154,1.11701569101
3,8,0.825,0.875,1.26630219548,0.109018091837,0.120403312089,Squeezed homodyne,0.0113852202516,2.70795094154,1.11701569101
3,8,0.825,0.890625,1.28891473468,0.104987602163,0.116254833197,Squeezed homodyne,0.0112672310348,2.70795094154,1.11701569101
3,8,0.825,0.90625,1.31152727389,0.10106773123,0.112208808326,Squeezed homodyne,0.011141077096,2.70795094154,1.11701569101
3,8,0.825,0.921875,1.33413981309,0.0972572909453,0.108264438032,Squeezed homodyne,0.0110071470869,2.70795094154,1.11701569101
3,8,0.825,0.9375,1.3567523523,0.093555019342,0.104420854903,Squeezed homodyne,0.0108658355615,2.70795094154,1.11701569101
3,8,0.825,0.953125,1.3793648915,0.0899596160882,0.100677126407,Squeezed homodyne,0.0107175103187,2.70795094154,1.11701569101
3,8,0.825,0.96875,1.40197743071,0.0864697009136,0.0970322577775,Squeezed homodyne,0.0105625568639,2.70795094154,1.11701569101
3,8,0.825,0.984375,1.42458996991,0.0830838324581,0.0934851949402,Squeezed homodyne,0.0104013624821,2.70795094154,1.11701569101
3,8,0.825,1,1.44720250912,0.0798005129965,0.0900348274565,Squeezed homodyne,0.0102343144599,2.70795094154,1.11701569101
3,8,0.825,1.015625,1.46981504832,0.0766181923375,0.0866799914903,Squeezed homodyne,0.0100617991527,2.70795094154,1.11701569101
3,8,0.825,1.03125,1.49242758753,0.0735352716794,0.0834194727852,Squeezed homodyne,0.00988420110577,2.70795094154,1.11701569101
3,8,0.825,1.046875,1.51504012673,0.0705501074362,0.0802520096461,Squeezed homodyne,0.00970190220994,2.70795094154,1.11701569101
3,8,0.825,1.0625,1.53765266594,0.067661015028,0.0771762959198,Squeezed homodyne,0.00951528089186,2.70795094154,1.11701569101
3,8,0.825,1.078125,1.56026520514,0.0648662726242,0.0741909839666,Squeezed homodyne,0.00932471134239,2.70795094154,1.11701569101
3,8,0.825,1.09375,1.58287774435,0.0621641248255,0.0712946876181,Squeezed homodyne,0.00913056279257,2.70795094154,1.11701569101
3,8,0.825,1.109375,1.60549028355,0.0595527862676,0.0684859851147,Squeezed homodyne,0.00893319884704,2.70795094154,1.11701569101
3,8,0.825,1.125,1.62810282276,0.057030445135,0.0657634220165,Squeezed homodyne,0.00873297688156,2.70795094154,1.11701569101
3,8,0.825,1.140625,1.65071536196,0.0545952665791,0.0631255140835,Squeezed homodyne,0.00853024750444,2.70795094154,1.11701569101
3,8,0.825,1.15625,1.67332790117,0.0522453960409,0.0605707501179,Squeezed homodyne,0.00832535407701,2.70795094154,1.11701569101
3,8,0.825,1.171875,1.69594044037,0.0499789624766,0.0580975947653,Squeezed homodyne,0.00811863228877,2.70795094154,1.11701569101
3,8,0.825,1.1875,1.71855297958,0.047794081478,0.0557044912696,Squeezed homodyne,0.00791040979153,2.70795094154,1.11701569101
3,8,0.825,1.203125,1.74116551878,0.0456888582584,0.0533898641756,Squeezed homodyne,0.00770100591717,2.70795094154,1.11701569101
3,8,0.825,1.21875,1.76377805799,0.0436613903859,0.0511521219778,Squeezed homodyne,0.00749073159196,2.70795094154,1.11701569101
3,8,0.825,1.234375,1.78639059719,0.0417097676943,0.0489896597095,Squeezed homodyne,0.00727989201523,2.70795094154,1.11701569101
3,8,0.825,1.25,1.8090031364,0.0398320827524,0.0469008614686,Squeezed homodyne,0.00706877871613,2.70795094154,1.11701569101
3,8,0.85,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.85,0.015625,0.0226125392049,0.490532611644,0.491081025797,Squeezed homodyne,0.000548414152968,2.70795094154,1.11701569101
3,8,0.85,0.03125,0.0452250784099,0.481070602297,0.482166508877,Squeezed homodyne,0.00109590658039,2.70795094154,1.11701569101
3,8,0.85,0.046875,0.0678376176148,0.471619341608,0.473260899845,Squeezed homodyne,0.00164155823716,2.70795094154,1.11701569101
3,8,0.85,0.0625,0.0904501568198,0.462184180529,0.464368635956,Squeezed homodyne,0.00218445542632,2.70795094154,1.11701569101
3,8,0.85,0.078125,0.113062696025,0.452770442047,0.455494134488,Squeezed homodyne,0.00272369244127,2.70795094154,1.11701569101
3,8,0.85,0.09375,0.13567523523,0.443383411991,0.446641786161,Squeezed homodyne,0.00325837417,2.70795094154,1.11701569101
3,8,0.85,0.109375,0.158287774435,0.434028329969,0.437815948618,Squeezed homodyne,0.00378761864912,2.70795094154,1.11701569101
3,8,0.85,0.125,0.18090031364,0.424710380441,0.429020939997,Squeezed homodyne,0.00431055955592,2.70795094154,1.11701569101
3,8,0.85,0.140625,0.203512852845,0.415434683961,0.420261032588,Squeezed homodyne,0.0048263486269,2.70795094154,1.11701569101
3,8,0.85,0.15625,0.226125392049,0.406206288628,0.41154044662,Squeezed homodyne,0.00533415799227,2.70795094154,1.11701569101
3,8,0.85,0.171875,0.248737931254,0.397030161748,0.402863344164,Squeezed homodyne,0.00583318241626,2.70795094154,1.11701569101
3,8,0.85,0.1875,0.271350470459,0.387911181747,0.394233823182,Squeezed homodyne,0.00632264143501,2.70795094154,1.11701569101
3,8,0.85,0.203125,0.293963009664,0.378854130353,0.385655911739,Squeezed homodyne,0.00680178138556,2.70795094154,1.11701569101
3,8,0.85,0.21875,0.316575548869,0.369863685053,0.377133562379,Squeezed homodyne,0.00726987732564,2.70795094154,1.11701569101
3,8,0.85,0.234375,0.339188088074,0.36094441183,0.36867064669,Squeezed homodyne,0.00772623486005,2.70795094154,1.11701569101
3,8,0.85,0.25,0.361800627279,0.352100758111,0.360270950061,Squeezed homodyne,0.00817019195029,2.70795094154,1.11701569101
3,8,0.85,0.265625,0.384413166484,0.343337045586,0.351938166655,Squeezed homodyne,0.00860112106971,2.70795094154,1.11701569101
3,8,0.85,0.28125,0.407025705689,0.334657459862,0.343675894591,Squeezed homodyne,0.00901843472903,2.70795094154,1.11701569101
3,8,0.85,0.296875,0.429638244894,0.326066053653,0.335487631362,Squeezed homodyne,0.00942157770928,2.70795094154,1.11701569101
3,8,0.85,0.3125,0.452250784099,0.317566755059,0.327376769493,Squeezed homodyne,0.00981001443391,2.70795094154,1.11701569101
3,8,0.85,0.328125,0.474863323304,0.309163331102,0.319346592443,Squeezed homodyne,0.0101832613408,2.70795094154,1.11701569101
3,8,0.85,0.34375,0.497475862509,0.300859396149,0.311400270761,Squeezed homodyne,0.0105408746121,2.70795094154,1.11701569101
3,8,0.85,0.359375,0.520088401714,0.292658408102,0.303540858517,Squeezed homodyne,0.0108824504144,2.70795094154,1.11701569101
3,8,0.85,0.375,0.542700940919,0.284563664669,0.29577128998,Squeezed homodyne,0.0112076253117,2.70795094154,1.11701569101
3,8,0.85,0.390625,0.565313480124,0.276578299866,0.288094376596,Squeezed homodyne,0.0115160767305,2.70795094154,1.11701569101
3,8,0.85,0.40625,0.587926019329,0.268705280806,0.280512804224,Squeezed homodyne,0.011807523418,2.70795094154,1.11701569101
3,8,0.85,0.421875,0.610538558534,0.260947404914,0.273029130664,Squeezed homodyne,0.0120817257494,2.70795094154,1.11701569101
3,8,0.85,0.4375,0.633151097738,0.253307297624,0.265645783469,Squeezed homodyne,0.0123384858447,2.70795094154,1.11701569101
3,8,0.85,0.453125,0.655763636943,0.245787410535,0.258365058046,Squeezed homodyne,0.0125776475106,2.70795094154,1.11701569101
3,8,0.85,0.46875,0.678376176148,0.23839002001,0.251189116036,Squeezed homodyne,0.0127990960261,2.70795094154,1.11701569101
3,8,0.85,0.484375,0.700988715353,0.231117226215,0.244119983996,Squeezed homodyne,0.0130027577814,2.70795094154,1.11701569101
3,8,0.85,0.5,0.723601254558,0.223970952573,0.237159552353,Squeezed homodyne,0.0131885997791,2.70795094154,1.11701569101
3,8,0.85,0.515625,0.746213793763,0.216952945642,0.230309574654,Squeezed homodyne,0.013356629012,2.70795094154,1.11701569101
3,8,0.85,0.53125,0.768826332968,0.210064775358,0.223571667098,Squeezed homodyne,0.0135068917397,2.70795094154,1.11701569101
3,8,0.85,0.546875,0.791438872173,0.203307835588,0.216947308341,Squeezed homodyne,0.0136394727529,2.70795094154,1.11701569101
3,8,0.85,0.5625,0.814051411378,0.19668334368,0.210437839587,Squeezed homodyne,0.013754495907,2.70795094154,1.11701569101
3,8,0.85,0.578125,0.836663950583,0.190192345942,0.204044464937,Squeezed homodyne,0.0138521189957,2.70795094154,1.11701569101
3,8,0.85,0.59375,0.859276489788,0.18383572316,0.19776825202,Squeezed homodyne,0.0139325288599,2.70795094154,1.11701569101
3,8,0.85,0.609375,0.881889028993,0.177614183044,0.191610132866,Squeezed homodyne,0.0139959498219,2.70795094154,1.11701569101
3,8,0.85,0.625,0.904501568198,0.171528266672,0.185570905044,Squeezed homodyne,0.0140426383712,2.70795094154,1.11701569101
3,8,0.85,0.640625,0.927114107403,0.165578351477,0.179651233038,Squeezed homodyne,0.014072881561,2.70795094154,1.11701569101
3,8,0.85,0.65625,0.949726646608,0.159764654397,0.173851649867,Squeezed homodyne,0.0140869954704,2.70795094154,1.11701569101
3,8,0.85,0.671875,0.972339185813,0.154087235301,0.168172558921,Squeezed homodyne,0.0140853236201,2.70795094154,1.11701569101
3,8,0.85,0.6875,0.994951725018,0.148546000688,0.16261423603,Squeezed homodyne,0.0140682353428,2.70795094154,1.11701569101
3,8,0.85,0.703125,1.01756426422,0.143140707619,0.157176831733,Squeezed homodyne,0.0140361241137,2.70795094154,1.11701569101
3,8,0.85,0.71875,1.04017680343,0.137870967893,0.151860373749,Squeezed homodyne,0.0139894058553,2.70795094154,1.11701569101
3,8,0.85,0.734375,1.06278934263,0.132736252413,0.146664769638,Squeezed homodyne,0.013928517225,2.70795094154,1.11701569101
3,8,0.85,0.75,1.08540188184,0.127735895751,0.141589809643,Squeezed homodyne,0.0138539138913,2.70795094154,1.11701569101
3,8,0.85,0.765625,1.10801442104,0.122869100885,0.136635169689,Squeezed homodyne,0.0137660688034,2.70795094154,1.11701569101
3,8,0.85,0.78125,1.13062696025,0.118134944094,0.131800414552,Squeezed homodyne,0.0136654704585,2.70795094154,1.11701569101
3,8,0.85,0.796875,1.15323949945,0.113532379991,0.127085001164,Squeezed homodyne,0.0135526211729,2.70795094154,1.11701569101
3,8,0.85,0.8125,1.17585203866,0.109060246687,0.122488282048,Squeezed homodyne,0.0134280353614,2.70795094154,1.11701569101
3,8,0.85,0.828125,1.19846457786,0.104717271044,0.118009508885,Squeezed homodyne,0.0132922378415,2.70795094154,1.11701569101
3,8,0.85,0.84375,1.22107711707,0.100502073428,0.113647836182,Squeezed homodyne,0.0131457627541,2.70795094154,1.11701569101
3,8,0.85,0.859375,1.24368965627,0.096413174503,0.109402325038,Squeezed homodyne,0.0129891505349,2.70795094154,1.11701569101
3,8,0.85,0.875,1.26630219548,0.0924490019706,0.105271946999,Squeezed homodyne,0.0128229450286,2.70795094154,1.11701569101
3,8,0.85,0.890625,1.28891473468,0.0886078932839,0.101255587987,Squeezed homodyne,0.0126476947032,2.70795094154,1.11701569101
3,8,0.85,0.90625,1.31152727389,0.0848881022521,0.097352052287,Squeezed homodyne,0.012463950035,2.70795094154,1.11701569101
3,8,0.85,0.921875,1.33413981309,0.0812878046733,0.0935600665897,Squeezed homodyne,0.0122722619164,2.70795094154,1.11701569101
3,8,0.85,0.9375,1.3567523523,0.0778051039092,0.0898782840707,Squeezed homodyne,0.0120731801615,2.70795094154,1.11701569101
3,8,0.85,0.953125,1.3793648915,0.0744380364291,0.0863052884992,Squeezed homodyne,0.01186725207,2.70795094154,1.11701569101
3,8,0.85,0.96875,1.40197743071,0.0711845773107,0.0828395983632,Squeezed homodyne,0.0116550210524,2.70795094154,1.11701569101
3,8,0.85,0.984375,1.42458996991,0.068042645682,0.0794796710023,Squeezed homodyne,0.0114370253203,2.70795094154,1.11701569101
3,8,0.85,1,1.44720250912,0.0650101100917,0.0762239067359,Squeezed homodyne,0.0112137966442,2.70795094154,1.11701569101
3,8,0.85,1.015625,1.46981504832,0.0620847937992,0.0730706529785,Squeezed homodyne,0.0109858591793,2.70795094154,1.11701569101
3,8,0.85,1.03125,1.49242758753,0.0592644799704,0.0700182083304,Squeezed homodyne,0.01075372836,2.70795094154,1.11701569101
3,8,0.85,1.046875,1.51504012673,0.0565469167709,0.067064826637,Squeezed homodyne,0.0105179098661,2.70795094154,1.11701569101
3,8,0.85,1.0625,1.53765266594,0.0539298223437,0.0642087210055,Squeezed homodyne,0.0102788986618,2.70795094154,1.11701569101
3,8,0.85,1.078125,1.56026520514,0.051410889662,0.0614480677712,Squeezed homodyne,0.0100371781093,2.70795094154,1.11701569101
3,8,0.85,1.09375,1.58287774435,0.0489877912473,0.0587810104066,Squeezed homodyne,0.00979321915929,2.70795094154,1.11701569101
3,8,0.85,1.109375,1.60549028355,0.0466581837273,0.0562056633628,Squeezed homodyne,0.00954747963551,2.70795094154,1.11701569101
3,8,0.85,1.125,1.62810282276,0.0444197120702,0.0537201158392,Squeezed homodyne,0.00930040376896,2.70795094154,1.11701569101
3,8,0.85,1.140625,1.65071536196,0.0422700142778,0.0513224354723,Squeezed homodyne,0.0090524211946,2.70795094154,1.11701569101
3,8,0.85,1.15625,1.67332790117,0.0402067258764,0.0490106719388,Squeezed homodyne,0.00880394606239,2.70795094154,1.11701569101
3,8,0.85,1.171875,1.69594044037,0.0382274831713,0.0467828604659,Squeezed homodyne,0.00855537729459,2.70795094154,1.11701569101
3,8,0.85,1.1875,1.71855297958,0.036329927266,0.0446370252449,Squeezed homodyne,0.00830709797891,2.70795094154,1.11701569101
3,8,0.85,1.203125,1.74116551878,0.0345117077345,0.0425711827424,Squeezed homodyne,0.00805947500789,2.70795094154,1.11701569101
3,8,0.85,1.21875,1.76377805799,0.0327704860962,0.0405833449042,Squeezed homodyne,0.00781285880798,2.70795094154,1.11701569101
3,8,0.85,1.234375,1.78639059719,0.0311039391151,0.0386715222495,Squeezed homodyne,0.00756758313445,2.70795094154,1.11701569101
3,8,0.85,1.25,1.8090031364,0.029509761923,0.0368337268507,Squeezed homodyne,0.00732396492766,2.70795094154,1.11701569101
3,8,0.875,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.875,0.015625,0.0226125392049,0.489733475274,0.490430005173,Squeezed homodyne,0.000696529899275,2.70795094154,1.11701569101
3,8,0.875,0.03125,0.0452250784099,0.479473817586,0.480865516553,Squeezed homodyne,0.00139169896717,2.70795094154,1.11701569101
3,8,0.875,0.046875,0.0678376176148,0.469227879929,0.471312030844,Squeezed homodyne,0.0020841509153,2.70795094154,1.11701569101
3,8,0.875,0.0625,0.0904501568198,0.459002487253,0.461775025772,Squeezed homodyne,0.00277253851905,2.70795094154,1.11701569101
3,8,0.875,0.078125,0.113062696025,0.448804422573,0.452259950667,Squeezed homodyne,0.00345552809412,2.70795094154,1.11701569101
3,8,0.875,0.09375,0.13567523523,0.438640413212,0.44277221712,Squeezed homodyne,0.00413180390713,2.70795094154,1.11701569101
3,8,0.875,0.109375,0.158287774435,0.428517117256,0.433317189755,Squeezed homodyne,0.004800072499,2.70795094154,1.11701569101
3,8,0.875,0.125,0.18090031364,0.418441110234,0.423900177135,Squeezed homodyne,0.00545906690083,2.70795094154,1.11701569101
3,8,0.875,0.140625,0.203512852845,0.408418872096,0.414526422819,Squeezed homodyne,0.00610755072228,2.70795094154,1.11701569101
3,8,0.875,0.15625,0.226125392049,0.398456774522,0.405201096617,Squeezed homodyne,0.00674432209411,2.70795094154,1.11701569101
3,8,0.875,0.171875,0.248737931254,0.388561068598,0.395929286045,Squeezed homodyne,0.00736821744706,2.70795094154,1.11701569101
3,8,0.875,0.1875,0.271350470459,0.378737872911,0.386715988022,Squeezed homodyne,0.00797811511059,2.70795094154,1.11701569101
3,8,0.875,0.203125,0.293963009664,0.368993162094,0.377566100808,Squeezed homodyne,0.00857293871426,2.70795094154,1.11701569101
3,8,0.875,0.21875,0.316575548869,0.359332755867,0.368484416237,Squeezed homodyne,0.00915166036985,2.70795094154,1.11701569101
3,8,0.875,0.234375,0.339188088074,0.349762308638,0.359475612234,Squeezed homodyne,0.00971330359615,2.70795094154,1.11701569101
3,8,0.875,0.25,0.361800627279,0.340287299677,0.350544245655,Squeezed homodyne,0.0102569459782,2.70795094154,1.11701569101
3,8,0.875,0.265625,0.384413166484,0.330913023568,0.341694745459,Squeezed homodyne,0.0107817218913,2.70795094154,1.11701569101
3,8,0.875,0.28125,0.407025705689,0.321644583041,0.332931406237,Squeezed homodyne,0.0112868231967,2.70795094154,1.11701569101
3,8,0.875,0.296875,0.429638244894,0.31248687879,0.324258382101,Squeezed homodyne,0.0117715033114,2.70795094154,1.11701569101
3,8,0.875,0.3125,0.452250784099,0.303444602762,0.315679680957,Squeezed homodyne,0.0122350781956,2.70795094154,1.11701569101
3,8,0.875,0.328125,0.474863323304,0.294522231503,0.307199159177,Squeezed homodyne,0.0126769276737,2.70795094154,1.11701569101
3,8,0.875,0.34375,0.497475862509,0.285724020105,0.298820516665,Squeezed homodyne,0.0130964965602,2.70795094154,1.11701569101
3,8,0.875,0.359375,0.520088401714,0.277053996825,0.290547292347,Squeezed homodyne,0.0134932955224,2.70795094154,1.11701569101
3,8,0.875,0.375,0.542700940919,0.268515958405,0.28238286008,Squeezed homodyne,0.0138669016752,2.70795094154,1.11701569101
3,8,0.875,0.390625,0.565313480124,0.260113466086,0.274330424987,Squeezed homodyne,0.0142169589016,2.70795094154,1.11701569101
3,8,0.875,0.40625,0.587926019329,0.251849842332,0.266393020233,Squeezed homodyne,0.0145431779012,2.70795094154,1.11701569101
3,8,0.875,0.421875,0.610538558534,0.243728168258,0.258573504228,Squeezed homodyne,0.0148453359703,2.70795094154,1.11701569101
3,8,0.875,0.4375,0.633151097738,0.23575128176,0.25087455828,Squeezed homodyne,0.0151232765202,2.70795094154,1.11701569101
3,8,0.875,0.453125,0.655763636943,0.22792177634,0.24329868468,Squeezed homodyne,0.0153769083409,2.70795094154,1.11701569101
3,8,0.875,0.46875,0.678376176148,0.22024200061,0.235848205229,Squeezed homodyne,0.0156062046192,2.70795094154,1.11701569101
3,8,0.875,0.484375,0.700988715353,0.212714058472,0.228525260197,Squeezed homodyne,0.0158112017247,2.70795094154,1.11701569101
3,8,0.875,0.5,0.723601254558,0.205339809919,0.221331807717,Squeezed homodyne,0.0159919977981,2.70795094154,1.11701569101
3,8,0.875,0.515625,0.746213793763,0.198120872447,0.214269623605,Squeezed homodyne,0.0161487511579,2.70795094154,1.11701569101
3,8,0.875,0.53125,0.768826332968,0.191058623768,0.207340301595,Squeezed homodyne,0.0162816778266,2.70795094154,1.11701569101
3,8,0.875,0.546875,0.791438872173,0.184154203826,0.200545253988,Squeezed homodyne,0.0163910501623,2.70795094154,1.11701569101
3,8,0.875,0.5625,0.814051411378,0.177408518186,0.193885712703,Squeezed homodyne,0.0164771945172,2.70795094154,1.11701569101
3,8,0.875,0.578125,0.836663950583,0.170822241898,0.187362730716,Squeezed homodyne,0.0165404888178,2.70795094154,1.11701569101
3,8,0.875,0.59375,0.859276489788,0.164395823831,0.180977183882,Squeezed homodyne,0.016581360051,2.70795094154,1.11701569101
3,8,0.875,0.609375,0.881889028993,0.158129491493,0.174729773116,Squeezed homodyne,0.0166002816236,2.70795094154,1.11701569101
3,8,0.875,0.625,0.904501568198,0.152023256322,0.168621026935,Squeezed homodyne,0.0165977706132,2.70795094154,1.11701569101
3,8,0.875,0.640625,0.927114107403,0.146076919406,0.162651304331,Squeezed homodyne,0.0165743849252,2.70795094154,1.11701569101
3,8,0.875,0.65625,0.949726646608,0.140290077594,0.156820797969,Squeezed homodyne,0.016530720375,2.70795094154,1.11701569101
3,8,0.875,0.671875,0.972339185813,0.134662129983,0.15112953769,Squeezed homodyne,0.0164674077064,2.70795094154,1.11701569101
3,8,0.875,0.6875,0.994951725018,0.129192284736,0.1455773943,Squeezed homodyne,0.016385109564,2.70795094154,1.11701569101
3,8,0.875,0.703125,1.01756426422,0.123879566203,0.140164083637,Squeezed homodyne,0.0162845174339,2.70795094154,1.11701569101
3,8,0.875,0.71875,1.04017680343,0.118722822315,0.134889170884,Squeezed homodyne,0.0161663485685,2.70795094154,1.11701569101
3,8,0.875,0.734375,1.06278934263,0.113720732206,0.129752075116,Squeezed homodyne,0.0160313429103,2.70795094154,1.11701569101
3,8,0.875,0.75,1.08540188184,0.108871814033,0.124752074071,Squeezed homodyne,0.0158802600385,2.70795094154,1.11701569101
3,8,0.875,0.765625,1.10801442104,0.104174432958,0.119888309109,Squeezed homodyne,0.0157138761511,2.70795094154,1.11701569101
3,8,0.875,0.78125,1.13062696025,0.0996268094405,0.115159790349,Squeezed homodyne,0.0155329809084,2.70795094154,1.11701569101
3,8,0.875,0.796875,1.15323949945,0.0952270273666,0.110565401971,Squeezed homodyne,0.0153383746043,2.70795094154,1.11701569101
3,8,0.875,0.8125,1.17585203866,0.0909730423667,0.106103907647,Squeezed homodyne,0.0151308652807,2.70795094154,1.11701569101
3,8,0.875,0.828125,1.19846457786,0.0868626902039,0.1017739561,Squeezed homodyne,0.0149112658962,2.70795094154,1.11701569101
3,8,0.875,0.84375,1.22107711707,0.0828936951601,0.0975740867536,Squeezed homodyne,0.0146803915935,2.70795094154,1.11701569101
3,8,0.875,0.859375,1.24368965627,0.079063678412,0.0935027354718,Squeezed homodyne,0.0144390570598,2.70795094154,1.11701569101
3,8,0.875,0.875,1.26630219548,0.0753701663675,0.0895582403559,Squeezed homodyne,0.0141880739884,2.70795094154,1.11701569101
3,8,0.875,0.890625,1.28891473468,0.0718105989382,0.0857388475869,Squeezed homodyne,0.0139282486487,2.70795094154,1.11701569101
3,8,0.875,0.90625,1.31152727389,0.0683823377244,0.082042717294,Squeezed homodyne,0.0136603795697,2.70795094154,1.11701569101
3,8,0.875,0.921875,1.33413981309,0.0650826740867,0.0784679294322,Squeezed homodyne,0.0133852553455,2.70795094154,1.11701569101
3,8,0.875,0.9375,1.3567523523,0.0619088370861,0.0750124896511,Squeezed homodyne,0.013103652565,2.70795094154,1.11701569101
3,8,0.875,0.953125,1.3793648915,0.0588580012685,0.0716743351398,Squeezed homodyne,0.0128163338712,2.70795094154,1.11701569101
3,8,0.875,0.96875,1.40197743071,0.0559272942787,0.0684513404314,Squeezed homodyne,0.0125240461527,2.70795094154,1.11701569101
3,8,0.875,0.984375,1.42458996991,0.0531138042827,0.0653413231522,Squeezed homodyne,0.0122275188695,2.70795094154,1.11701569101
3,8,0.875,1,1.44720250912,0.0504145871856,0.0623420497015,Squeezed homodyne,0.0119274625159,2.70795094154,1.11701569101
3,8,0.875,1.015625,1.46981504832,0.0478266736306,0.0594512408474,Squeezed homodyne,0.0116245672168,2.70795094154,1.11701569101
3,8,0.875,1.03125,1.49242758753,0.0453470757731,0.0566665772278,Squeezed homodyne,0.0113195014547,2.70795094154,1.11701569101
3,8,0.875,1.046875,1.51504012673,0.0429727938037,0.0539857047417,Squeezed homodyne,0.011012910938,2.70795094154,1.11701569101
3,8,0.875,1.0625,1.53765266594,0.0407008222133,0.0514062398224,Squeezed homodyne,0.0107054176091,2.70795094154,1.11701569101
3,8,0.875,1.078125,1.56026520514,0.0385281557989,0.0489257745795,Squeezed homodyne,0.0103976187807,2.70795094154,1.11701569101
3,8,0.875,1.09375,1.58287774435,0.0364517954015,0.0465418818025,Squeezed homodyne,0.010090086401,2.70795094154,1.11701569101
3,8,0.875,1.109375,1.60549028355,0.034468753368,0.0442521198148,Squeezed homodyne,0.00978336644685,2.70795094154,1.11701569101
3,8,0.875,1.125,1.62810282276,0.0325760587329,0.0420540371726,Squeezed homodyne,0.00947797843973,2.70795094154,1.11701569101
3,8,0.875,1.140625,1.65071536196,0.0307707621171,0.0399451771993,Squeezed homodyne,0.00917441508222,2.70795094154,1.11701569101
3,8,0.875,1.15625,1.67332790117,0.0290499403412,0.0379230823508,Squeezed homodyne,0.00887314200963,2.70795094154,1.11701569101
3,8,0.875,1.171875,1.69594044037,0.0274107007529,0.0359852984054,Squeezed homodyne,0.00857459765254,2.70795094154,1.11701569101
3,8,0.875,1.1875,1.71855297958,0.0258501852686,0.0341293784738,Squeezed homodyne,0.0082791932052,2.70795094154,1.11701569101
3,8,0.875,1.203125,1.74116551878,0.024365574131,0.0323528868257,Squeezed homodyne,0.00798731269469,2.70795094154,1.11701569101
3,8,0.875,1.21875,1.76377805799,0.0229540893836,0.0306534025291,Squeezed homodyne,0.00769931314545,2.70795094154,1.11701569101
3,8,0.875,1.234375,1.78639059719,0.0216129980673,0.029028522901,Squeezed homodyne,0.00741552483364,2.70795094154,1.11701569101
3,8,0.875,1.25,1.8090031364,0.020339615142,0.0274758667675,Squeezed homodyne,0.00713625162555,2.70795094154,1.11701569101
3,8,0.9,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.9,0.015625,0.0226125392049,0.488755313794,0.489662922465,Squeezed homodyne,0.000907608671293,2.70795094154,1.11701569101
3,8,0.9,0.03125,0.0452250784099,0.477519665179,0.479332783984,Squeezed homodyne,0.00181311880463,2.70795094154,1.11701569101
3,8,0.9,0.046875,0.0678376176148,0.466302069506,0.469016509641,Squeezed homodyne,0.00271444013534,2.70795094154,1.11701569101
3,8,0.9,0.0625,0.0904501568198,0.455111497726,0.458720996624,Squeezed homodyne,0.00360949889833,2.70795094154,1.11701569101
3,8,0.9,0.078125,0.113062696025,0.443956854435,0.448453100395,Squeezed homodyne,0.0044962459606,2.70795094154,1.11701569101
3,8,0.9,0.09375,0.13567523523,0.432846956188,0.438219621002,Squeezed homodyne,0.0053726648142,2.70795094154,1.11701569101
3,8,0.9,0.109375,0.158287774435,0.421790510182,0.428027289567,Squeezed homodyne,0.00623677938462,2.70795094154,1.11701569101
3,8,0.9,0.125,0.18090031364,0.410796093406,0.417882755017,Squeezed homodyne,0.0070866616113,2.70795094154,1.11701569101
3,8,0.9,0.140625,0.203512852845,0.399872132321,0.407792571079,Squeezed homodyne,0.00792043875852,2.70795094154,1.11701569101
3,8,0.9,0.15625,0.226125392049,0.389026883177,0.397763183594,Squeezed homodyne,0.0087363004171,2.70795094154,1.11701569101
3,8,0.9,0.171875,0.248737931254,0.378268413028,0.387800918187,Squeezed homodyne,0.00953250515962,2.70795094154,1.11701569101
3,8,0.9,0.1875,0.271350470459,0.367604581523,0.377911968337,Squeezed homodyne,0.0103073868146,2.70795094154,1.11701569101
3,8,0.9,0.203125,0.293963009664,0.357043023546,0.368102383874,Squeezed homodyne,0.0110593603284,2.70795094154,1.11701569101
3,8,0.9,0.21875,0.316575548869,0.346591132759,0.358378059949,Squeezed homodyne,0.0117869271905,2.70795094154,1.11701569101
3,8,0.9,0.234375,0.339188088074,0.336256046134,0.348744726506,Squeezed homodyne,0.012488680372,2.70795094154,1.11701569101
3,8,0.9,0.25,0.361800627279,0.326044629531,0.339207938284,Squeezed homodyne,0.0131633087524,2.70795094154,1.11701569101
3,8,0.9,0.265625,0.384413166484,0.315963464257,0.329773065386,Squeezed homodyne,0.0138096011287,2.70795094154,1.11701569101
3,8,0.9,0.28125,0.407025705689,0.306018834808,0.320445284431,Squeezed homodyne,0.0144264496232,2.70795094154,1.11701569101
3,8,0.9,0.296875,0.429638244894,0.29621671775,0.31122957032,Squeezed homodyne,0.0150128525697,2.70795094154,1.11701569101
3,8,0.9,0.3125,0.452250784099,0.286562771774,0.30213068863,Squeezed homodyne,0.0155679168552,2.70795094154,1.11701569101
3,8,0.9,0.328125,0.474863323304,0.277062328949,0.293153188662,Squeezed homodyne,0.0160908597135,2.70795094154,1.11701569101
3,8,0.9,0.34375,0.497475862509,0.267720387189,0.284301397156,Squeezed homodyne,0.0165810099673,2.70795094154,1.11701569101
3,8,0.9,0.359375,0.520088401714,0.258541603953,0.275579412675,Squeezed homodyne,0.0170378087219,2.70795094154,1.11701569101
3,8,0.9,0.375,0.542700940919,0.249530291167,0.266991100683,Squeezed homodyne,0.0174608095158,2.70795094154,1.11701569101
3,8,0.9,0.390625,0.565313480124,0.240690411378,0.258540089316,Squeezed homodyne,0.0178496779381,2.70795094154,1.11701569101
3,8,0.9,0.40625,0.587926019329,0.232025575123,0.250229765847,Squeezed homodyne,0.0182041907242,2.70795094154,1.11701569101
3,8,0.9,0.421875,0.610538558534,0.223539039501,0.242063273848,Squeezed homodyne,0.0185242343469,2.70795094154,1.11701569101
3,8,0.9,0.4375,0.633151097738,0.215233707936,0.234043511056,Squeezed homodyne,0.0188098031201,2.70795094154,1.11701569101
3,8,0.9,0.453125,0.655763636943,0.207112131083,0.226173127918,Squeezed homodyne,0.0190609968351,2.70795094154,1.11701569101
3,8,0.9,0.46875,0.678376176148,0.199176508877,0.218454526832,Squeezed homodyne,0.0192780179542,2.70795094154,1.11701569101
3,8,0.9,0.484375,0.700988715353,0.191428693657,0.210889862052,Squeezed homodyne,0.0194611683951,2.70795094154,1.11701569101
3,8,0.9,0.5,0.723601254558,0.183870194339,0.203481040265,Squeezed homodyne,0.0196108459258,2.70795094154,1.11701569101
3,8,0.9,0.515625,0.746213793763,0.1765021816,0.1962297218,Squeezed homodyne,0.0197275401998,2.70795094154,1.11701569101
3,8,0.9,0.53125,0.768826332968,0.169325494016,0.189137322483,Squeezed homodyne,0.019811828467,2.70795094154,1.11701569101
3,8,0.9,0.546875,0.791438872173,0.1623406451,0.18220501609,Squeezed homodyne,0.0198643709905,2.70795094154,1.11701569101
3,8,0.9,0.5625,0.814051411378,0.15554783119,0.175433737395,Squeezed homodyne,0.0198859062051,2.70795094154,1.11701569101
3,8,0.9,0.578125,0.836663950583,0.148946940128,0.168824185778,Squeezed homodyne,0.0198772456508,2.70795094154,1.11701569101
3,8,0.9,0.59375,0.859276489788,0.142537560668,0.162376829384,Squeezed homodyne,0.0198392687161,2.70795094154,1.11701569101
3,8,0.9,0.609375,0.881889028993,0.136318992555,0.156091909781,Squeezed homodyne,0.0197729172268,2.70795094154,1.11701569101
3,8,0.9,0.625,0.904501568198,0.130290257207,0.149969447122,Squeezed homodyne,0.0196791899147,2.70795094154,1.11701569101
3,8,0.9,0.640625,0.927114107403,0.124450108946,0.144009245747,Squeezed homodyne,0.0195591368011,2.70795094154,1.11701569101
3,8,0.9,0.65625,0.949726646608,0.118797046696,0.138210900225,Squeezed homodyne,0.0194138535291,2.70795094154,1.11701569101
3,8,0.9,0.671875,0.972339185813,0.113329326107,0.132573801784,Squeezed homodyne,0.019244475677,2.70795094154,1.11701569101
3,8,0.9,0.6875,0.994951725018,0.108044972023,0.12709714511,Squeezed homodyne,0.0190521730862,2.70795094154,1.11701569101
3,8,0.9,0.703125,1.01756426422,0.102941791237,0.12177993547,Squeezed homodyne,0.0188381442326,2.70795094154,1.11701569101
3,8,0.9,0.71875,1.04017680343,0.0980173854693,0.116620996143,Squeezed homodyne,0.0186036106735,2.70795094154,1.11701569101
3,8,0.9,0.734375,1.06278934263,0.0932691645148,0.11161897611,Squeezed homodyne,0.0183498115948,2.70795094154,1.11701569101
3,8,0.9,0.75,1.08540188184,0.0886943594888,0.106772357975,Squeezed homodyne,0.0180779984864,2.70795094154,1.11701569101
3,8,0.9,0.765625,1.10801442104,0.0842900361236,0.102079466092,Squeezed homodyne,0.0177894299684,2.70795094154,1.11701569101
3,8,0.9,0.78125,1.13062696025,0.0800531080563,0.0975384748478,Squeezed homodyne,0.0174853667915,2.70795094154,1.11701569101
3,8,0.9,0.796875,1.15323949945,0.0759803500574,0.0931474170881,Squeezed homodyne,0.0171670670307,2.70795094154,1.11701569101
3,8,0.9,0.8125,1.17585203866,0.0720684111485,0.0889041926381,Squeezed homodyne,0.0168357814896,2.70795094154,1.11701569101
3,8,0.9,0.828125,1.19846457786,0.0683138275632,0.0848065768959,Squeezed homodyne,0.0164927493328,2.70795094154,1.11701569101
3,8,0.9,0.84375,1.22107711707,0.0647130355072,0.0808522294644,Squeezed homodyne,0.0161391939573,2.70795094154,1.11701569101
3,8,0.9,0.859375,1.24368965627,0.0612623836756,0.0770387027926,Squeezed homodyne,0.0157763191171,2.70795094154,1.11701569101
3,8,0.9,0.875,1.26630219548,0.05795814549,0.0733634507972,Squeezed homodyne,0.0154053053072,2.70795094154,1.11701569101
3,8,0.9,0.890625,1.28891473468,0.0547965310212,0.0698238374375,Squeezed homodyne,0.0150273064163,2.70795094154,1.11701569101
3,8,0.9,0.90625,1.31152727389,0.0517736985645,0.0664171452161,Squeezed homodyne,0.0146434466516,2.70795094154,1.11701569101
3,8,0.9,0.921875,1.33413981309,0.0488857658407,0.0631405835809,Squeezed homodyne,0.0142548177402,2.70795094154,1.11701569101
3,8,0.9,0.9375,1.3567523523,0.0461288207975,0.059991297204,Squeezed homodyne,0.0138624764064,2.70795094154,1.11701569101
3,8,0.9,0.953125,1.3793648915,0.0434989319885,0.0569663741146,Squeezed homodyne,0.0134674421261,2.70795094154,1.11701569101
3,8,0.9,0.96875,1.40197743071,0.0409921585113,0.0540628536658,Squeezed homodyne,0.0130706951545,2.70795094154,1.11701569101
3,8,0.9,0.984375,1.42458996991,0.0386045594904,0.0512777343147,Squeezed homodyne,0.0126731748243,2.70795094154,1.11701569101
3,8,0.9,1,1.44720250912,0.0363322030894,0.0486079811972,Squeezed homodyne,0.0122757781079,2.70795094154,1.11701569101
3,8,0.9,1.015625,1.46981504832,0.0341711750445,0.0460505334832,Squeezed homodyne,0.0118793584387,2.70795094154,1.11701569101
3,8,0.9,1.03125,1.49242758753,0.0321175867116,0.0436023114934,Squeezed homodyne,0.0114847247818,2.70795094154,1.11701569101
3,8,0.9,1.046875,1.51504012673,0.0301675826216,0.0412602235683,Squeezed homodyne,0.0110926409467,2.70795094154,1.11701569101
3,8,0.9,1.0625,1.53765266594,0.0283173475423,0.0390211726739,Squeezed homodyne,0.0107038251316,2.70795094154,1.11701569101
3,8,0.9,1.078125,1.56026520514,0.0265631130468,0.036882062736,Squeezed homodyne,0.0103189496891,2.70795094154,1.11701569101
3,8,0.9,1.09375,1.58287774435,0.0249011635909,0.0348398046929,Squeezed homodyne,0.00993864110204,2.70795094154,1.11701569101
3,8,0.9,1.109375,1.60549028355,0.0233278421028,0.0328913222604,Squeezed homodyne,0.00956348015759,2.70795094154,1.11701569101
3,8,0.9,1.125,1.62810282276,0.0218395550929,0.0310335574011,Squeezed homodyne,0.00919400230816,2.70795094154,1.11701569101
3,8,0.9,1.140625,1.65071536196,0.0204327772899,0.0292634754957,Squeezed homodyne,0.0088306982058,2.70795094154,1.11701569101
3,8,0.9,1.15625,1.67332790117,0.0191040558138,0.0275780702119,Squeezed homodyne,0.00847401439817,2.70795094154,1.11701569101
3,8,0.9,1.171875,1.69594044037,0.0178500138966,0.0259743680696,Squeezed homodyne,0.00812435417305,2.70795094154,1.11701569101
3,8,0.9,1.1875,1.71855297958,0.0166673541626,0.0244494327012,Squeezed homodyne,0.0077820785386,2.70795094154,1.11701569101
3,8,0.9,1.203125,1.74116551878,0.0155528614817,0.0230003688085,Squeezed homodyne,0.00744750732674,2.70795094154,1.11701569101
3,8,0.9,1.21875,1.76377805799,0.0145034054111,0.0216243258181,Squeezed homodyne,0.00712092040698,2.70795094154,1.11701569101
3,8,0.9,1.234375,1.78639059719,0.0135159422392,0.0203185012375,Squeezed homodyne,0.00680255899823,2.70795094154,1.11701569101
3,8,0.9,1.25,1.8090031364,0.0125875166498,0.0190801437162,Squeezed homodyne,0.00649262706645,2.70795094154,1.11701569101
3,8,0.925,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.925,0.015625,0.0226125392049,0.487513056388,0.488736585512,Squeezed homodyne,0.0012235291243,2.70795094154,1.11701569101
3,8,0.925,0.03125,0.0452250784099,0.475038496077,0.477482147451,Squeezed homodyne,0.0024436513739,2.70795094154,1.11701569101
3,8,0.925,0.046875,0.0678376176148,0.462588664859,0.466245640789,Squeezed homodyne,0.0036569759299,2.70795094154,1.11701569101
3,8,0.925,0.0625,0.0904501568198,0.450175833693,0.455035977671,Squeezed homodyne,0.00486014397793,2.70795094154,1.11701569101
3,8,0.925,0.078125,0.113062696025,0.437812161774,0.443862006218,Squeezed homodyne,0.00604984444326,2.70795094154,1.11701569101
3,8,0.925,0.09375,0.13567523523,0.425509660169,0.432732489577,Squeezed homodyne,0.00722282940822,2.70795094154,1.11701569101
3,8,0.925,0.109375,0.158287774435,0.413280156207,0.421656085318,Squeezed homodyne,0.0083759291103,2.70795094154,1.11701569101
3,8,0.925,0.125,0.18090031364,0.401135258817,0.41064132524,Squeezed homodyne,0.00950606642304,2.70795094154,1.11701569101
3,8,0.925,0.140625,0.203512852845,0.389086324951,0.399696595677,Squeezed homodyne,0.0106102707264,2.70795094154,1.11701569101
3,8,0.925,0.15625,0.226125392049,0.3771444273,0.388830118379,Squeezed homodyne,0.0116856910786,2.70795094154,1.11701569101
3,8,0.925,0.171875,0.248737931254,0.36532032342,0.378049932027,Squeezed homodyne,0.0127296086071,2.70795094154,1.11701569101
3,8,0.925,0.1875,0.271350470459,0.353624426434,0.367363874477,Squeezed homodyne,0.0137394480434,2.70795094154,1.11701569101
3,8,0.925,0.203125,0.293963009664,0.342066777434,0.356779565768,Squeezed homodyne,0.0147127883332,2.70795094154,1.11701569101
3,8,0.925,0.21875,0.316575548869,0.330657019715,0.346304391976,Squeezed homodyne,0.015647372261,2.70795094154,1.11701569101
3,8,0.925,0.234375,0.339188088074,0.319404374932,0.335945489968,Squeezed homodyne,0.0165411150361,2.70795094154,1.11701569101
3,8,0.925,0.25,0.361800627279,0.308317621297,0.325709733094,Squeezed homodyne,0.0173921117968,2.70795094154,1.11701569101
3,8,0.925,0.265625,0.384413166484,0.297405073882,0.315603717877,Squeezed homodyne,0.0181986439954,2.70795094154,1.11701569101
3,8,0.925,0.28125,0.407025705689,0.286674567107,0.305633751746,Squeezed homodyne,0.0189591846386,2.70795094154,1.11701569101
3,8,0.925,0.296875,0.429638244894,0.276133439459,0.295805841823,Squeezed homodyne,0.0196724023638,2.70795094154,1.11701569101
3,8,0.925,0.3125,0.452250784099,0.265788520486,0.28612568483,Squeezed homodyne,0.0203371643442,2.70795094154,1.11701569101
3,8,0.925,0.328125,0.474863323304,0.255646120086,0.276598658108,Squeezed homodyne,0.0209525380214,2.70795094154,1.11701569101
3,8,0.925,0.34375,0.497475862509,0.245712020115,0.267229811789,Squeezed homodyne,0.0215177916739,2.70795094154,1.11701569101
3,8,0.925,0.359375,0.520088401714,0.235991468285,0.258023862126,Squeezed homodyne,0.0220323938406,2.70795094154,1.11701569101
3,8,0.925,0.375,0.542700940919,0.226489174359,0.248985185982,Squeezed homodyne,0.0224960116235,2.70795094154,1.11701569101
3,8,0.925,0.390625,0.565313480124,0.217209308594,0.240117816498,Squeezed homodyne,0.022908507904,2.70795094154,1.11701569101
3,8,0.925,0.40625,0.587926019329,0.208155502399,0.231425439914,Squeezed homodyne,0.0232699375145,2.70795094154,1.11701569101
3,8,0.925,0.421875,0.610538558534,0.199330851142,0.222911393555,Squeezed homodyne,0.0235805424133,2.70795094154,1.11701569101
3,8,0.925,0.4375,0.633151097738,0.190737919035,0.214578664953,Squeezed homodyne,0.0238407459177,2.70795094154,1.11701569101
3,8,0.925,0.453125,0.655763636943,0.182378746031,0.206429892088,Squeezed homodyne,0.0240511460569,2.70795094154,1.11701569101
3,8,0.925,0.46875,0.678376176148,0.17425485662,0.198467364732,Squeezed homodyne,0.0242125081116,2.70795094154,1.11701569101
3,8,0.925,0.484375,0.700988715353,0.166367270448,0.190693026857,Squeezed homodyne,0.0243257564093,2.70795094154,1.11701569101
3,8,0.925,0.5,0.723601254558,0.158716514625,0.183108480078,Squeezed homodyne,0.0243919654528,2.70795094154,1.11701569101
3,8,0.925,0.515625,0.746213793763,0.151302637635,0.175714988093,Squeezed homodyne,0.0244123504584,2.70795094154,1.11701569101
3,8,0.925,0.53125,0.768826332968,0.144125224695,0.16851348208,Squeezed homodyne,0.0243882573855,2.70795094154,1.11701569101
3,8,0.925,0.546875,0.791438872173,0.137183414462,0.161504567001,Squeezed homodyne,0.0243211525387,2.70795094154,1.11701569101
3,8,0.925,0.5625,0.814051411378,0.130475916945,0.154688528773,Squeezed homodyne,0.0242126118273,2.70795094154,1.11701569101
3,8,0.925,0.578125,0.836663950583,0.124001032481,0.148065342245,Squeezed homodyne,0.024064309764,2.70795094154,1.11701569101
3,8,0.925,0.59375,0.859276489788,0.117756671654,0.14163467994,Squeezed homodyne,0.0238780082865,2.70795094154,1.11701569101
3,8,0.925,0.609375,0.881889028993,0.11174037601,0.135395921494,Squeezed homodyne,0.0236555454837,2.70795094154,1.11701569101
3,8,0.925,0.625,0.904501568198,0.105949339437,0.129348163741,Squeezed homodyne,0.0233988243041,2.70795094154,1.11701569101
3,8,0.925,0.640625,0.927114107403,0.100380430063,0.123490231389,Squeezed homodyne,0.023109801326,2.70795094154,1.11701569101
3,8,0.925,0.65625,0.949726646608,0.0950302125615,0.117820688222,Squeezed homodyne,0.0227904756607,2.70795094154,1.11701569101
3,8,0.925,0.671875,0.972339185813,0.0898949707038,0.112337848762,Squeezed homodyne,0.0224428780585,2.70795094154,1.11701569101
3,8,0.925,0.6875,0.994951725018,0.0849707300645,0.107039790349,Squeezed homodyne,0.0220690602844,2.70795094154,1.11701569101
3,8,0.925,0.703125,1.01756426422,0.0802532807352,0.101924365557,Squeezed homodyne,0.0216710848222,2.70795094154,1.11701569101
3,8,0.925,0.71875,1.04017680343,0.0757381999419,0.0969892149043,Squeezed homodyne,0.0212510149624,2.70795094154,1.11701569101
3,8,0.925,0.734375,1.06278934263,0.0714208744548,0.0922317797801,Squeezed homodyne,0.0208109053253,2.70795094154,1.11701569101
3,8,0.925,0.75,1.08540188184,0.0672965226878,0.0876493155493,Squeezed homodyne,0.0203527928615,2.70795094154,1.11701569101
3,8,0.925,0.765625,1.10801442104,0.0633602163917,0.0832389047603,Squeezed homodyne,0.0198786883687,2.70795094154,1.11701569101
3,8,0.925,0.78125,1.13062696025,0.0596069018539,0.0789974704113,Squeezed homodyne,0.0193905685574,2.70795094154,1.11701569101
3,8,0.925,0.796875,1.15323949945,0.056031420525,0.0749217892162,Squeezed homodyne,0.0188903686912,2.70795094154,1.11701569101
3,8,0.925,0.8125,1.17585203866,0.0526285289983,0.0710085048205,Squeezed homodyne,0.0183799758222,2.70795094154,1.11701569101
3,8,0.925,0.828125,1.19846457786,0.0493929182806,0.0672541409156,Squeezed homodyne,0.017861222635,2.70795094154,1.11701569101
3,8,0.925,0.84375,1.22107711707,0.0463192322963,0.0636551142064,Squeezed homodyne,0.0173358819101,2.70795094154,1.11701569101
3,8,0.925,0.859375,1.24368965627,0.0434020855784,0.0602077471859,Squeezed homodyne,0.0168056616076,2.70795094154,1.11701569101
3,8,0.925,0.875,1.26630219548,0.0406360801051,0.0569082806753,Squeezed homodyne,0.0162722005701,2.70795094154,1.11701569101
3,8,0.925,0.890625,1.28891473468,0.0380158212509,0.0537528860906,Squeezed homodyne,0.0157370648397,2.70795094154,1.11701569101
3,8,0.925,0.90625,1.31152727389,0.0355359328258,0.0507376774001,Squeezed homodyne,0.0152017445743,2.70795094154,1.11701569101
3,8,0.925,0.921875,1.33413981309,0.0331910711861,0.0478587227381,Squeezed homodyne,0.014667651552,2.70795094154,1.11701569101
3,8,0.925,0.9375,1.3567523523,0.0309759384048,0.0451120556462,Squeezed homodyne,0.0141361172414,2.70795094154,1.11701569101
3,8,0.925,0.953125,1.3793648915,0.0288852944972,0.0424936859145,Squeezed homodyne,0.0136083914173,2.70795094154,1.11701569101
3,8,0.925,0.96875,1.40197743071,0.0269139687021,0.0399996099979,Squeezed homodyne,0.0130856412958,2.70795094154,1.11701569101
3,8,0.925,0.984375,1.42458996991,0.0250568698258,0.0376258209888,Squeezed homodyne,0.012568951163,2.70795094154,1.11701569101
3,8,0.925,1,1.44720250912,0.0233089956595,0.0353683181258,Squeezed homodyne,0.0120593224663,2.70795094154,1.11701569101
3,8,0.925,1.015625,1.46981504832,0.0216654414872,0.0332231158256,Squeezed homodyne,0.0115576743384,2.70795094154,1.11701569101
3,8,0.925,1.03125,1.49242758753,0.0201214077024,0.0311862522248,Squeezed homodyne,0.0110648445224,2.70795094154,1.11701569101
3,8,0.925,1.046875,1.51504012673,0.0186722065583,0.0292537972238,Squeezed homodyne,0.0105815906655,2.70795094154,1.11701569101
3,8,0.925,1.0625,1.53765266594,0.017313268077,0.0274218600252,Squeezed homodyne,0.0101085919482,2.70795094154,1.11701569101
3,8,0.925,1.078125,1.56026520514,0.0160401451484,0.0256865961646,Squeezed homodyne,0.00964645101626,2.70795094154,1.11701569101
3,8,0.925,1.09375,1.58287774435,0.0148485178482,0.0240442140314,Squeezed homodyne,0.00919569618319,2.70795094154,1.11701569101
3,8,0.925,1.109375,1.60549028355,0.0137341970104,0.0224909808816,Squeezed homodyne,0.00875678387123,2.70795094154,1.11701569101
3,8,0.925,1.125,1.62810282276,0.0126931270877,0.0210232283473,Squeezed homodyne,0.0083301012596,2.70795094154,1.11701569101
3,8,0.925,1.140625,1.65071536196,0.011721388336,0.0196373574458,Squeezed homodyne,0.00791596910981,2.70795094154,1.11701569101
3,8,0.925,1.15625,1.67332790117,0.0108151983612,0.0183298431002,Squeezed homodyne,0.00751464473905,2.70795094154,1.11701569101
3,8,0.925,1.171875,1.69594044037,0.00997091306338,0.0170972381772,Squeezed homodyne,0.00712632511385,2.70795094154,1.11701569101
3,8,0.925,1.1875,1.71855297958,0.00918502701904,0.0159361770564,Squeezed homodyne,0.0067511500374,2.70795094154,1.11701569101
3,8,0.925,1.203125,1.74116551878,0.00845417333679,0.0148433787425,Squeezed homodyne,0.00638920540572,2.70795094154,1.11701569101
3,8,0.925,1.21875,1.76377805799,0.00777512302611,0.013815649535,Squeezed homodyne,0.00604052650893,2.70795094154,1.11701569101
3,8,0.925,1.234375,1.78639059719,0.00714478391574,0.0128498852714,Squeezed homodyne,0.00570510135568,2.70795094154,1.11701569101
3,8,0.925,1.25,1.8090031364,0.00656019915938,0.0119430731596,Squeezed homodyne,0.00538287400018,2.70795094154,1.11701569101
3,8,0.95,0,0,0.5,0.5,Coherent homodyne,0,2.70795094154,1.11701569101
3,8,0.95,0.015625,0.0226125392049,0.485855677171,0.487581304766,Squeezed homodyne,0.00172562759446,2.70795094154,1.11701569101
3,8,0.95,0.03125,0.0452250784099,0.4717292866,0.475174640554,Squeezed homodyne,0.00344535395449,2.70795094154,1.11701569101
3,8,0.95,0.046875,0.0678376176148,0.457638691952,0.462792003434,Squeezed homodyne,0.00515331148206,2.70795094154,1.11701569101
3,8,0.95,0.0625,0.0904501568198,0.443601620144,0.450445319731,Squeezed homodyne,0.00684369958739,2.70795094154,1.11701569101
3,8,0.95,0.078125,0.113062696025,0.42963559405,0.438146411584,Squeezed homodyne,0.00851081753412,2.70795094154,1.11701569101
3,8,0.95,0.09375,0.13567523523,0.415757866494,0.425906962995,Squeezed homodyne,0.0101490965014,2.70795094154,1.11701569101
3,8,0.95,0.109375,0.158287774435,0.401985355937,0.413738486552,Squeezed homodyne,0.0117531306143,2.70795094154,1.11701569101
3,8,0.95,0.125,0.18090031364,0.388334584265,0.401652290968,Squeezed homodyne,0.0133177067033,2.70795094154,1.11701569101
3,8,0.95,0.140625,0.203512852845,0.374821617039,0.389659449608,Squeezed homodyne,0.0148378325692,2.70795094154,1.11701569101
3,8,0.95,0.15625,0.226125392049,0.361462006583,0.377770770122,Squeezed homodyne,0.0163087635384,2.70795094154,1.11701569101
3,8,0.95,0.171875,0.248737931254,0.348270738228,0.365996765346,Squeezed homodyne,0.0177260271184,2.70795094154,1.11701569101
3,8,0.95,0.1875,0.271350470459,0.335262180025,0.354347625598,Squeezed homodyne,0.0190854455723,2.70795094154,1.11701569101
3,8,0.95,0.203125,0.293963009664,0.322450036211,0.34283319247,Squeezed homodyne,0.0203831562589,2.70795094154,1.11701569101
3,8,0.95,0.21875,0.316575548869,0.309847304661,0.331462934261,Squeezed homodyne,0.0216156295996,2.70795094154,1.11701569101
3,8,0.95,0.234375,0.339188088074,0.29746623855,0.32024592311,Squeezed homodyne,0.0227796845594,2.70795094154,1.11701569101
3,8,0.95,0.25,0.361800627279,0.28531831241,0.309190813961,Squeezed homodyne,0.0238725015506,2.70795094154,1.11701569101
3,8,0.95,0.265625,0.384413166484,0.273414192711,0.298305825402,Squeezed homodyne,0.0248916326909,2.70795094154,1.11701569101
3,8,0.95,0.28125,0.407025705689,0.261763713096,0.287598722469,Squeezed homodyne,0.0258350093724,2.70795094154,1.11701569101
3,8,0.95,0.296875,0.429638244894,0.250375854324,0.277076801446,Squeezed homodyne,0.0267009471225,2.70795094154,1.11701569101
3,8,0.95,0.3125,0.452250784099,0.239258728971,0.266746876731,Squeezed homodyne,0.0274881477605,2.70795094154,1.11701569101
3,8,0.95,0.328125,0.474863323304,0.228419570886,0.256615269764,Squeezed homodyne,0.0281956988783,2.70795094154,1.11701569101
3,8,0.95,0.34375,0.497475862509,0.217864729362,0.24668780006,Squeezed homodyne,0.0288230706976,2.70795094154,1.11701569101
3,8,0.95,0.359375,0.520088401714,0.207599667954,0.236969778331,Squeezed homodyne,0.0293701103773,2.70795094154,1.11701569101
3,8,0.95,0.375,0.542700940919,0.197628967844,0.22746600171,Squeezed homodyne,0.0298370338661,2.70795094154,1.11701569101
3,8,0.95,0.390625,0.565313480124,0.187956335613,0.218180751031,Squeezed homodyne,0.0302244154184,2.70795094154,1.11701569101
3,8,0.95,0.40625,0.587926019329,0.178584615252,0.209117790157,Squeezed homodyne,0.0305331749053,2.70795094154,1.11701569101
3,8,0.95,0.421875,0.610538558534,0.169515804221,0.200280367297,Squeezed homodyne,0.0307645630764,2.70795094154,1.11701569101
3,8,0.95,0.4375,0.633151097738,0.160751073333,0.19167121827,Squeezed homodyne,0.0309201449368,2.70795094154,1.11701569101
3,8,0.95,0.453125,0.655763636943,0.152290790218,0.183292571642,Squeezed homodyne,0.0310017814231,2.70795094154,1.11701569101
3,8,0.95,0.46875,0.678376176148,0.144134546109,0.175146155678,Squeezed homodyne,0.0310116095691,2.70795094154,1.11701569101
3,8,0.95,0.484375,0.700988715353,0.136281185649,0.167233207014,Squeezed homodyne,0.0309520213653,2.70795094154,1.11701569101
3,8,0.95,0.5,0.723601254558,0.128728839451,0.15955448097,Squeezed homodyne,0.0308256415192,2.70795094154,1.11701569101
3,8,0.95,0.515625,0.746213793763,0.121474959068,0.152110263401,Squeezed homodyne,0.030635304333,2.70795094154,1.11701569101
3,8,0.95,0.53125,0.768826332968,0.114516354084,0.144900383997,Squeezed homodyne,0.0303840299125,2.70795094154,1.11701569101
3,8,0.95,0.546875,0.791438872173,0.107849230981,0.137924230908,Squeezed homodyne,0.0300749999269,2.70795094154,1.11701569101
3,8,0.95,0.5625,0.814051411378,0.101469233468,0.131180766599,Squeezed homodyne,0.0297115331312,2.70795094154,1.11701569101
3,8,0.95,0.578125,0.836663950583,0.0953714839479,0.124668544813,Squeezed homodyne,0.0292970608647,2.70795094154,1.11701569101
3,8,0.95,0.59375,0.859276489788,0.0895506257918,0.118385728518,Squeezed homodyne,0.0288351027264,2.70795094154,1.11701569101
3,8,0.95,0.609375,0.881889028993,0.0840008661138,0.112330108739,Squeezed homodyne,0.0283292426257,2.70795094154,1.11701569101
3,8,0.95,0.625,0.904501568198,0.07871601874,0.106499124131,Squeezed homodyne,0.0277831053906,2.70795094154,1.11701569101
3,8,0.95,0.640625,0.927114107403,0.0736895470784,0.100889881188,Squeezed homodyne,0.0272003341092,2.70795094154,1.11701569101
3,8,0.95,0.65625,0.949726646608,0.0689146066101,0.0954991749708,Squeezed homodyne,0.0265845683607,2.70795094154,1.11701569101
3,8,0.95,0.671875,0.972339185813,0.0643840867421,0.0903235102242,Squeezed homodyne,0.0259394234822,2.70795094154,1.11701569101
3,8,0.95,0.6875,0.994951725018,0.0600906517764,0.0853591227753,Squeezed homodyne,0.0252684709989,2.70795094154,1.11701569101
3,8,0.95,0.703125,1.01756426422,0.056026780774,0.0806020011013,Squeezed homodyne,0.0245752203274,2.70795094154,1.11701569101
3,8,0.95,0.71875,1.04017680343,0.0521848061087,0.0760479079549,Squeezed homodyne,0.0238631018462,2.70795094154,1.11701569101
3,8,0.95,0.734375,1.06278934263,0.048556950534,0.0716924019427,Squeezed homodyne,0.0231354514087,2.70795094154,1.11701569101
3,8,0.95,0.75,1.08540188184,0.0451353626038,0.0675308589578,Squeezed homodyne,0.022395496354,2.70795094154,1.11701569101
3,8,0.95,0.765625,1.10801442104,0.0419121503139,0.0635584933697,Squeezed homodyne,0.0216463430558,2.70795094154,1.11701569101
3,8,0.95,0.78125,1.13062696025,0.038879412854,0.0597703788828,Squeezed homodyne,0.0208909660289,2.70795094154,1.11701569101
3,8,0.95,0.796875,1.15323949945,0.0360292703822,0.0561614689797,Squeezed homodyne,0.0201321985975,2.70795094154,1.11701569101
3,8,0.95,0.8125,1.17585203866,0.0333538917583,0.0527266168711,Squeezed homodyne,0.0193727251128,2.70795094154,1.11701569101
3,8,0.95,0.828125,1.19846457786,0.0308455201908,0.0494605948815,Squeezed homodyne,0.0186150746907,2.70795094154,1.11701569101
3,8,0.95,0.84375,1.22107711707,0.0284964967767,0.0463581132066,Squeezed homodyne,0.0178616164298,2.70795094154,1.11701569101
3,8,0.95,0.859375,1.24368965627,0.0262992819303,0.0434138379826,Squeezed homodyne,0.0171145560523,2.70795094154,1.11701569101
3,8,0.95,0.875,1.26630219548,0.0242464747153,0.0406224086185,Squeezed homodyne,0.0163759339032,2.70795094154,1.11701569101
3,8,0.95,0.890625,1.28891473468,0.0223308301129,0.037978454345,Squeezed homodyne,0.0156476242321,2.70795094154,1.11701569101
3,8,0.95,0.90625,1.31152727389,0.02054527427,0.0354766099434,Squeezed homodyne,0.0149313356734,2.70795094154,1.11701569101
3,8,0.95,0.921875,1.33413981309,0.0188829177876,0.0331115306226,Squeezed homodyne,0.014228612835,2.70795094154,1.11701569101
3,8,0.95,0.9375,1.3567523523,0.0173370671199,0.0308779060198,Squeezed homodyne,0.0135408388999,2.70795094154,1.11701569101
3,8,0.95,0.953125,1.3793648915,0.0159012341615,0.0287704733063,Squeezed homodyne,0.0128692391448,2.70795094154,1.11701569101
3,8,0.95,0.96875,1.40197743071,0.0145691441131,0.0267840293864,Squeezed homodyne,0.0122148852732,2.70795094154,1.11701569101
3,8,0.95,0.984375,1.42458996991,0.0133347417159,0.0249134421821,Squeezed homodyne,0.0115787004662,2.70795094154,1.11701569101
3,8,0.95,1,1.44720250912,0.0121921959535,0.0231536610033,Squeezed homodyne,0.0109614650498,2.70795094154,1.11701569101
3,8,0.95,1.015625,1.46981504832,0.0111359033226,0.0214997260071,Squeezed homodyne,0.0103638226845,2.70795094154,1.11701569101
3,8,0.95,1.03125,1.49242758753,0.0101604897721,0.0199467767557,Squeezed homodyne,0.00978628698358,2.70795094154,1.11701569101
3,8,0.95,1.046875,1.51504012673,0.00926081141613,0.0184900598861,Squeezed homodyne,0.00922924846999,2.70795094154,1.11701569101
3,8,0.95,1.0625,1.53765266594,0.0084319541192,0.0171249359099,Squeezed homodyne,0.00869298179073,2.70795094154,1.11701569101
3,8,0.95,1.078125,1.56026520514,0.00766923205635,0.0158468851643,Squeezed homodyne,0.00817765310792,2.70795094154,1.11701569101
3,8,0.95,1.09375,1.58287774435,0.00696818534411,0.0146515129393,Squeezed homodyne,0.0076833275952,2.70795094154,1.11701569101
3,8,0.95,1.109375,1.60549028355,0.00632457683769,0.0135345538104,Squeezed homodyne,0.00720997697269,2.70795094154,1.11701569101
3,8,0.95,1.125,1.62810282276,0.00573438818532,0.0124918752054,Squeezed homodyne,0.00675748702004,2.70795094154,1.11701569101
3,8,0.95,1.140625,1.65071536196,0.00519381522697,0.0115194802405,Squeezed homodyne,0.0063256650135,2.70795094154,1.11701569101
3,8,0.95,1.15625,1.67332790117,0.00469926282087,0.0106135098596,Squeezed homodyne,0.00591424703877,2.70795094154,1.11701569101
3,8,0.95,1.171875,1.69594044037,0.00424733917655,0.00977024431382,Squeezed homodyne,0.00552290513727,2.70795094154,1.11701569101
3,8,0.95,1.1875,1.71855297958,0.00383484976917,0.0089861040183,Squeezed homodyne,0.00515125424913,2.70795094154,1.11701569101
3,8,0.95,1.203125,1.74116551878,0.00345879090533,0.00825764982666,Squeezed homodyne,0.00479885892133,2.70795094154,1.11701569101
3,8,0.95,1.21875,1.76377805799,0.00311634300607,0.00758158276074,Squeezed homodyne,0.00446523975467,2.70795094154,1.11701569101
3,8,0.95,1.234375,1.78639059719,0.00280486366886,0.00695474323624,Squeezed homodyne,0.00414987956739,2.70795094154,1.11701569101
3,8,0.95,1.25,1.8090031364,0.00252188056552,0.00637410982364,Squeezed homodyne,0.00385222925813,2.70795094154,1.11701569101
5,8,0.65,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.65,0.015625,0.0175155975512,0.495200725909,0.495554659204,Squeezed homodyne,0.000353933294755,3.14507002571,1.11701569101
5,8,0.65,0.03125,0.0350311951025,0.490403816159,0.491109870335,Squeezed homodyne,0.00070605417571,3.14507002571,1.11701569101
5,8,0.65,0.046875,0.0525467926537,0.48561162149,0.486666185114,Squeezed homodyne,0.00105456362457,3.14507002571,1.11701569101
5,8,0.65,0.0625,0.070062390205,0.48082646553,0.482224154852,Squeezed homodyne,0.00139768932229,3.14507002571,1.11701569101
5,8,0.65,0.078125,0.0875779877562,0.476050631473,0.477784330243,Squeezed homodyne,0.00173369877004,3.14507002571,1.11701569101
5,8,0.65,0.09375,0.105093585307,0.471286349021,0.473347261159,Squeezed homodyne,0.00206091213826,3.14507002571,1.11701569101
5,8,0.65,0.109375,0.122609182859,0.466535781692,0.468913496449,Squeezed homodyne,0.00237771475677,3.14507002571,1.11701569101
5,8,0.65,0.125,0.14012478041,0.461801014569,0.464483583731,Squeezed homodyne,0.00268256916247,3.14507002571,1.11701569101
5,8,0.65,0.140625,0.157640377961,0.457084042568,0.460058069193,Squeezed homodyne,0.00297402662521,3.14507002571,1.11701569101
5,8,0.65,0.15625,0.175155975512,0.452386759311,0.455637497388,Squeezed homodyne,0.00325073807676,3.14507002571,1.11701569101
5,8,0.65,0.171875,0.192671573064,0.447710946659,0.451222411033,Squeezed homodyne,0.00351146437409,3.14507002571,1.11701569101
5,8,0.65,0.1875,0.210187170615,0.443058264979,0.446813350813,Squeezed homodyne,0.00375508583352,3.14507002571,1.11701569101
5,8,0.65,0.203125,0.227702768166,0.438430244197,0.442410855177,Squeezed homodyne,0.00398061097988,3.14507002571,1.11701569101
5,8,0.65,0.21875,0.245218365717,0.433828275683,0.438015460145,Squeezed homodyne,0.00418718446196,3.14507002571,1.11701569101
5,8,0.65,0.234375,0.262733963269,0.429253605017,0.43362769911,Squeezed homodyne,0.00437409409357,3.14507002571,1.11701569101
5,8,0.65,0.25,0.28024956082,0.424707325658,0.429248102646,Squeezed homodyne,0.00454077698849,3.14507002571,1.11701569101
5,8,0.65,0.265625,0.297765158371,0.420190373546,0.424877198312,Squeezed homodyne,0.00468682476612,3.14507002571,1.11701569101
5,8,0.65,0.28125,0.315280755922,0.41570352265,0.420515510465,Squeezed homodyne,0.00481198781467,3.14507002571,1.11701569101
5,8,0.65,0.296875,0.332796353474,0.411247381462,0.41616356007,Squeezed homodyne,0.00491617860788,3.14507002571,1.11701569101
5,8,0.65,0.3125,0.350311951025,0.406822390431,0.411821864513,Squeezed homodyne,0.0049994740818,3.14507002571,1.11701569101
5,8,0.65,0.328125,0.367827548576,0.402428820331,0.407490937419,Squeezed homodyne,0.00506211708782,3.14507002571,1.11701569101
5,8,0.65,0.34375,0.385343146127,0.398066771517,0.403171288466,Squeezed homodyne,0.00510451694925,3.14507002571,1.11701569101
5,8,0.65,0.359375,0.402858743679,0.393736174051,0.398863423211,Squeezed homodyne,0.00512724915997,3.14507002571,1.11701569101
5,8,0.65,0.375,0.42037434123,0.38943678863,0.394567842907,Squeezed homodyne,0.00513105427719,3.14507002571,1.11701569101
5,8,0.65,0.390625,0.437889938781,0.385168208255,0.390285044332,Squeezed homodyne,0.00511683607654,3.14507002571,1.11701569101
5,8,0.65,0.40625,0.455405536332,0.380929860557,0.386015519618,Squeezed homodyne,0.00508565906079,3.14507002571,1.11701569101
5,8,0.65,0.421875,0.472921133884,0.376721010632,0.381759756078,Squeezed homodyne,0.00503874544659,3.14507002571,1.11701569101
5,8,0.65,0.4375,0.490436731435,0.372540764243,0.377518236046,Squeezed homodyne,0.00497747180326,3.14507002571,1.11701569101
5,8,0.65,0.453125,0.507952328986,0.368388071115,0.373291436709,Squeezed homodyne,0.0049033655939,3.14507002571,1.11701569101
5,8,0.65,0.46875,0.525467926537,0.364261727961,0.369079829948,Squeezed homodyne,0.0048181019869,3.14507002571,1.11701569101
5,8,0.65,0.484375,0.542983524089,0.360160380693,0.364883882183,Squeezed homodyne,0.00472350148988,3.14507002571,1.11701569101
5,8,0.65,0.5,0.56049912164,0.356082524968,0.360704054219,Squeezed homodyne,0.00462152925053,3.14507002571,1.11701569101
5,8,0.65,0.515625,0.578014719191,0.352026503748,0.356540801095,Squeezed homodyne,0.00451429734701,3.14507002571,1.11701569101
5,8,0.65,0.53125,0.595530316742,0.347990499726,0.352394571939,Squeezed homodyne,0.00440407221206,3.14507002571,1.11701569101
5,8,0.65,0.546875,0.613045914294,0.343972518976,0.348265809821,Squeezed homodyne,0.00429329084526,3.14507002571,1.11701569101
5,8,0.65,0.5625,0.630561511845,0.33997035908,0.34415495162,Squeezed homodyne,0.0041845925402,3.14507002571,1.11701569101
5,8,0.65,0.578125,0.648077109396,0.335981547792,0.340062427881,Squeezed homodyne,0.00408088008944,3.14507002571,1.11701569101
5,8,0.65,0.59375,0.665592706947,0.332003217174,0.335988662689,Squeezed homodyne,0.00398544551514,3.14507002571,1.11701569101
5,8,0.65,0.609375,0.683108304498,0.328031795086,0.331934073535,Squeezed homodyne,0.00390227844909,3.14507002571,1.11701569101
5,8,0.65,0.625,0.70062390205,0.324061784277,0.327899071196,Squeezed homodyne,0.00383728691931,3.14507002571,1.11701569101
5,8,0.65,0.640625,0.718139499601,0.320012620552,0.323884059613,Squeezed homodyne,0.00387143906156,3.14507002571,1.11701569101
5,8,0.65,0.65625,0.735655097152,0.315942497613,0.319889435773,Squeezed homodyne,0.00394693815962,3.14507002571,1.11701569101
5,8,0.65,0.671875,0.753170694703,0.311881546342,0.315915589597,Squeezed homodyne,0.00403404325483,3.14507002571,1.11701569101
5,8,0.65,0.6875,0.770686292255,0.307830007831,0.311962903832,Squeezed homodyne,0.00413289600144,3.14507002571,1.11701569101
5,8,0.65,0.703125,0.788201889806,0.303788648907,0.308031753948,Squeezed homodyne,0.00424310504128,3.14507002571,1.11701569101
5,8,0.65,0.71875,0.805717487357,0.299758978851,0.304122508035,Squeezed homodyne,0.0043635291837,3.14507002571,1.11701569101
5,8,0.65,0.734375,0.823233084908,0.295743067676,0.300235526707,Squeezed homodyne,0.0044924590316,3.14507002571,1.11701569101
5,8,0.65,0.75,0.84074868246,0.291743304668,0.296371163014,Squeezed homodyne,0.00462785834593,3.14507002571,1.11701569101
5,8,0.65,0.765625,0.858264280011,0.287762198614,0.292529762348,Squeezed homodyne,0.00476756373362,3.14507002571,1.11701569101
5,8,0.65,0.78125,0.875779877562,0.283802243108,0.288711662366,Squeezed homodyne,0.00490941925839,3.14507002571,1.11701569101
5,8,0.65,0.796875,0.893295475113,0.279865836505,0.284917192908,Squeezed homodyne,0.00505135640342,3.14507002571,1.11701569101
5,8,0.65,0.8125,0.910811072665,0.275955238789,0.281146675923,Squeezed homodyne,0.00519143713458,3.14507002571,1.11701569101
5,8,0.65,0.828125,0.928326670216,0.27207255049,0.277400425399,Squeezed homodyne,0.00532787490852,3.14507002571,1.11701569101
5,8,0.65,0.84375,0.945842267767,0.268219703721,0.273678747294,Squeezed homodyne,0.00545904357313,3.14507002571,1.11701569101
5,8,0.65,0.859375,0.963357865318,0.264398459403,0.269981939482,Squeezed homodyne,0.00558348007857,3.14507002571,1.11701569101
5,8,0.65,0.875,0.98087346287,0.260610407444,0.266310291688,Squeezed homodyne,0.00569988424384,3.14507002571,1.11701569101
5,8,0.65,0.890625,0.998389060421,0.256856968205,0.26266408544,Squeezed homodyne,0.00580711723479,3.14507002571,1.11701569101
5,8,0.65,0.90625,1.01590465797,0.253139394491,0.259043594019,Squeezed homodyne,0.0059041995272,3.14507002571,1.11701569101
5,8,0.65,0.921875,1.03342025552,0.24945877375,0.255449082416,Squeezed homodyne,0.00599030866572,3.14507002571,1.11701569101
5,8,0.65,0.9375,1.05093585307,0.245816030394,0.251880807293,Squeezed homodyne,0.00606477689874,3.14507002571,1.11701569101
5,8,0.65,0.953125,1.06845145063,0.242211928283,0.248339016947,Squeezed homodyne,0.00612708866442,3.14507002571,1.11701569101
5,8,0.65,0.96875,1.08596704818,0.238647073416,0.24482395128,Squeezed homodyne,0.00617687786351,3.14507002571,1.11701569101
5,8,0.65,0.984375,1.10348264573,0.235121916924,0.241335841771,Squeezed homodyne,0.00621392484739,3.14507002571,1.11701569101
5,8,0.65,1,1.12099824328,0.2316367584,0.237874911459,Squeezed homodyne,0.00623815305908,3.14507002571,1.11701569101
5,8,0.65,1.015625,1.13851384083,0.228191749639,0.23444137492,Squeezed homodyne,0.00624962528148,3.14507002571,1.11701569101
5,8,0.65,1.03125,1.15602943838,0.224786898789,0.231035438257,Squeezed homodyne,0.00624853946814,3.14507002571,1.11701569101
5,8,0.65,1.046875,1.17354503593,0.221422074934,0.22765729909,Squeezed homodyne,0.00623522415568,3.14507002571,1.11701569101
5,8,0.65,1.0625,1.19106063348,0.218097013067,0.224307146552,Squeezed homodyne,0.00621013348481,3.14507002571,1.11701569101
5,8,0.65,1.078125,1.20857623104,0.214811319394,0.220985161287,Squeezed homodyne,0.00617384189277,3.14507002571,1.11701569101
5,8,0.65,1.09375,1.22609182859,0.21156447687,0.217691515457,Squeezed homodyne,0.0061270385873,3.14507002571,1.11701569101
5,8,0.65,1.109375,1.24360742614,0.208355850767,0.214426372749,Squeezed homodyne,0.00607052198199,3.14507002571,1.11701569101
5,8,0.65,1.125,1.26112302369,0.205184694002,0.211189888382,Squeezed homodyne,0.00600519437976,3.14507002571,1.11701569101
5,8,0.65,1.140625,1.27863862124,0.202050151766,0.207982209133,Squeezed homodyne,0.0059320573667,3.14507002571,1.11701569101
5,8,0.65,1.15625,1.29615421879,0.19895126466,0.204803473346,Squeezed homodyne,0.00585220868656,3.14507002571,1.11701569101
5,8,0.65,1.171875,1.31366981634,0.195886969019,0.201653810968,Squeezed homodyne,0.00576684194871,3.14507002571,1.11701569101
5,8,0.65,1.1875,1.33118541389,0.192856091837,0.198533343566,Squeezed homodyne,0.00567725172874,3.14507002571,1.11701569101
5,8,0.65,1.203125,1.34870101145,0.189857334966,0.195442184367,Squeezed homodyne,0.00558484940123,3.14507002571,1.11701569101
5,8,0.65,1.21875,1.366216609,0.186889235904,0.192380438289,Squeezed homodyne,0.0054912023855,3.14507002571,1.11701569101
5,8,0.65,1.234375,1.38373220655,0.183950068818,0.189348201986,Squeezed homodyne,0.00539813316805,3.14507002571,1.11701569101
5,8,0.65,1.25,1.4012478041,0.181037532474,0.186345563884,Squeezed homodyne,0.00530803140931,3.14507002571,1.11701569101
5,8,0.675,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.675,0.015625,0.0175155975512,0.495065715826,0.495334268683,Squeezed homodyne,0.000268552856891,3.14507002571,1.11701569101
5,8,0.675,0.03125,0.0350311951025,0.49013324017,0.490669175517,Squeezed homodyne,0.00053593534793,3.14507002571,1.11701569101
5,8,0.675,0.046875,0.0525467926537,0.485204372016,0.486005358395,Squeezed homodyne,0.000800986378645,3.14507002571,1.11701569101
5,8,0.675,0.0625,0.070062390205,0.480280891351,0.481343454681,Squeezed homodyne,0.00106256332958,3.14507002571,1.11701569101
5,8,0.675,0.078125,0.0875779877562,0.475364549833,0.476684100958,Squeezed homodyne,0.00131955112508,3.14507002571,1.11701569101
5,8,0.675,0.09375,0.105093585307,0.470457061662,0.472027932763,Squeezed homodyne,0.00157087110122,3.14507002571,1.11701569101
5,8,0.675,0.109375,0.122609182859,0.465560094717,0.467375584326,Squeezed homodyne,0.00181548960892,3.14507002571,1.11701569101
5,8,0.675,0.125,0.14012478041,0.460675262023,0.462727688313,Squeezed homodyne,0.00205242629028,3.14507002571,1.11701569101
5,8,0.675,0.140625,0.157640377961,0.455804113598,0.458084875568,Squeezed homodyne,0.00228076196964,3.14507002571,1.11701569101
5,8,0.675,0.15625,0.175155975512,0.45094812875,0.453447774854,Squeezed homodyne,0.00249964610372,3.14507002571,1.11701569101
5,8,0.675,0.171875,0.192671573064,0.446108708859,0.448817012599,Squeezed homodyne,0.00270830373994,3.14507002571,1.11701569101
5,8,0.675,0.1875,0.210187170615,0.441287170707,0.444193212643,Squeezed homodyne,0.0029060419358,3.14507002571,1.11701569101
5,8,0.675,0.203125,0.227702768166,0.436484740386,0.439576995984,Squeezed homodyne,0.00309225559799,3.14507002571,1.11701569101
5,8,0.675,0.21875,0.245218365717,0.431702547825,0.43496898053,Squeezed homodyne,0.00326643270471,3.14507002571,1.11701569101
5,8,0.675,0.234375,0.262733963269,0.426941621966,0.430369780848,Squeezed homodyne,0.00342815888145,3.14507002571,1.11701569101
5,8,0.675,0.25,0.28024956082,0.422202886615,0.425780007921,Squeezed homodyne,0.00357712130652,3.14507002571,1.11701569101
5,8,0.675,0.265625,0.297765158371,0.417487156974,0.421200268905,Squeezed homodyne,0.00371311193028,3.14507002571,1.11701569101
5,8,0.675,0.28125,0.315280755922,0.412795136884,0.416631166884,Squeezed homodyne,0.0038360299999,3.14507002571,1.11701569101
5,8,0.675,0.296875,0.332796353474,0.408127416747,0.412073300637,Squeezed homodyne,0.00394588389039,3.14507002571,1.11701569101
5,8,0.675,0.3125,0.350311951025,0.403484472148,0.407527264401,Squeezed homodyne,0.00404279225309,3.14507002571,1.11701569101
5,8,0.675,0.328125,0.367827548576,0.398866663133,0.402993647637,Squeezed homodyne,0.00412698450453,3.14507002571,1.11701569101
5,8,0.675,0.34375,0.385343146127,0.394274234112,0.398473034805,Squeezed homodyne,0.00419880069329,3.14507002571,1.11701569101
5,8,0.675,0.359375,0.402858743679,0.389707314335,0.393966005135,Squeezed homodyne,0.00425869080016,3.14507002571,1.11701569101
5,8,0.675,0.375,0.42037434123,0.385165918857,0.389473132407,Squeezed homodyne,0.00430721354984,3.14507002571,1.11701569101
5,8,0.675,0.390625,0.437889938781,0.38064994989,0.384994984732,Squeezed homodyne,0.00434503484157,3.14507002571,1.11701569101
5,8,0.675,0.40625,0.455405536332,0.376159198392,0.380532124338,Squeezed homodyne,0.00437292594554,3.14507002571,1.11701569101
5,8,0.675,0.421875,0.472921133884,0.371693345694,0.376085107359,Squeezed homodyne,0.00439176166462,3.14507002571,1.11701569101
5,8,0.675,0.4375,0.490436731435,0.367251964893,0.371654483627,Squeezed homodyne,0.00440251873442,3.14507002571,1.11701569101
5,8,0.675,0.453125,0.507952328986,0.362834521633,0.367240796475,Squeezed homodyne,0.00440627484174,3.14507002571,1.11701569101
5,8,0.675,0.46875,0.525467926537,0.358440373723,0.362844582529,Squeezed homodyne,0.00440420880602,3.14507002571,1.11701569101
5,8,0.675,0.484375,0.542983524089,0.354068768782,0.358466371526,Squeezed homodyne,0.00439760274463,3.14507002571,1.11701569101
5,8,0.675,0.5,0.56049912164,0.349718838567,0.354106686116,Squeezed homodyne,0.00438784754823,3.14507002571,1.11701569101
5,8,0.675,0.515625,0.578014719191,0.345389587665,0.34976604168,Squeezed homodyne,0.00437645401453,3.14507002571,1.11701569101
5,8,0.675,0.53125,0.595530316742,0.341079871855,0.345444946153,Squeezed homodyne,0.0043650742978,3.14507002571,1.11701569101
5,8,0.675,0.546875,0.613045914294,0.336788355555,0.341143899846,Squeezed homodyne,0.00435554429017,3.14507002571,1.11701569101
5,8,0.675,0.5625,0.630561511845,0.332513419245,0.336863395276,Squeezed homodyne,0.00434997603024,3.14507002571,1.11701569101
5,8,0.675,0.578125,0.648077109396,0.328252909542,0.332603917003,Squeezed homodyne,0.00435100746096,3.14507002571,1.11701569101
5,8,0.675,0.59375,0.665592706947,0.32400268271,0.328365941469,Squeezed homodyne,0.00436325875859,3.14507002571,1.11701569101
5,8,0.675,0.609375,0.683108304498,0.319708295672,0.324149936843,Squeezed homodyne,0.00444164117151,3.14507002571,1.11701569101
5,8,0.675,0.625,0.70062390205,0.315425243391,0.319956362875,Squeezed homodyne,0.00453111948326,3.14507002571,1.11701569101
5,8,0.675,0.640625,0.718139499601,0.311159526517,0.315785670745,Squeezed homodyne,0.00462614422804,3.14507002571,1.11701569101
5,8,0.675,0.65625,0.735655097152,0.306911462291,0.311638302932,Squeezed homodyne,0.0047268406417,3.14507002571,1.11701569101
5,8,0.675,0.671875,0.753170694703,0.30268175214,0.307514693078,Squeezed homodyne,0.00483294093877,3.14507002571,1.11701569101
5,8,0.675,0.6875,0.770686292255,0.298471541307,0.30341526586,Squeezed homodyne,0.0049437245523,3.14507002571,1.11701569101
5,8,0.675,0.703125,0.788201889806,0.294282304128,0.299340436867,Squeezed homodyne,0.00505813273888,3.14507002571,1.11701569101
5,8,0.675,0.71875,0.805717487357,0.290115697175,0.295290612488,Squeezed homodyne,0.00517491531369,3.14507002571,1.11701569101
5,8,0.675,0.734375,0.823233084908,0.285973438514,0.2912661898,Squeezed homodyne,0.00529275128588,3.14507002571,1.11701569101
5,8,0.675,0.75,0.84074868246,0.28185722668,0.287267556459,Squeezed homodyne,0.0054103297793,3.14507002571,1.11701569101
5,8,0.675,0.765625,0.858264280011,0.277768692591,0.283295090608,Squeezed homodyne,0.00552639801762,3.14507002571,1.11701569101
5,8,0.675,0.78125,0.875779877562,0.273709373478,0.27934916078,Squeezed homodyne,0.00563978730234,3.14507002571,1.11701569101
5,8,0.675,0.796875,0.893295475113,0.269680699898,0.275430125811,Squeezed homodyne,0.00574942591292,3.14507002571,1.11701569101
5,8,0.675,0.8125,0.910811072665,0.265683989926,0.271538334759,Squeezed homodyne,0.00585434483369,3.14507002571,1.11701569101
5,8,0.675,0.828125,0.928326670216,0.261720447034,0.26767412683,Squeezed homodyne,0.00595367979569,3.14507002571,1.11701569101
5,8,0.675,0.84375,0.945842267767,0.257791159772,0.263837831306,Squeezed homodyne,0.00604667153458,3.14507002571,1.11701569101
5,8,0.675,0.859375,0.963357865318,0.253897102258,0.260029767484,Squeezed homodyne,0.00613266522586,3.14507002571,1.11701569101
5,8,0.675,0.875,0.98087346287,0.250039135076,0.256250244616,Squeezed homodyne,0.00621110953913,3.14507002571,1.11701569101
5,8,0.675,0.890625,0.998389060421,0.246218006374,0.252499561857,Squeezed homodyne,0.00628155548277,3.14507002571,1.11701569101
5,8,0.675,0.90625,1.01590465797,0.242434353145,0.248778008224,Squeezed homodyne,0.00634365507901,3.14507002571,1.11701569101
5,8,0.675,0.921875,1.03342025552,0.238688702695,0.245085862547,Squeezed homodyne,0.00639715985228,3.14507002571,1.11701569101
5,8,0.675,0.9375,1.05093585307,0.234981474349,0.241423393445,Squeezed homodyne,0.00644191909588,3.14507002571,1.11701569101
5,8,0.675,0.953125,1.06845145063,0.231312981404,0.237790859288,Squeezed homodyne,0.00647787788347,3.14507002571,1.11701569101
5,8,0.675,0.96875,1.08596704818,0.227683433378,0.234188508182,Squeezed homodyne,0.00650507480391,3.14507002571,1.11701569101
5,8,0.675,0.984375,1.10348264573,0.224092938533,0.230616577949,Squeezed homodyne,0.00652363941586,3.14507002571,1.11701569101
5,8,0.675,1,1.12099824328,0.220541506674,0.227075296115,Squeezed homodyne,0.00653378944149,3.14507002571,1.11701569101
5,8,0.675,1.015625,1.13851384083,0.217029052159,0.223564879906,Squeezed homodyne,0.0065358277479,3.14507002571,1.11701569101
5,8,0.675,1.03125,1.15602943838,0.213555397047,0.22008553625,Squeezed homodyne,0.00653013920346,3.14507002571,1.11701569101
5,8,0.675,1.046875,1.17354503593,0.210120274227,0.216637461779,Squeezed homodyne,0.00651718755214,3.14507002571,1.11701569101
5,8,0.675,1.0625,1.19106063348,0.206723330311,0.213220842843,Squeezed homodyne,0.00649751253245,3.14507002571,1.11701569101
5,8,0.675,1.078125,1.20857623104,0.203364127924,0.209835855528,Squeezed homodyne,0.00647172760451,3.14507002571,1.11701569101
5,8,0.675,1.09375,1.22609182859,0.200042146791,0.206482665676,Squeezed homodyne,0.00644051888472,3.14507002571,1.11701569101
5,8,0.675,1.109375,1.24360742614,0.196756782584,0.203161428914,Squeezed homodyne,0.00640464632971,3.14507002571,1.11701569101
5,8,0.675,1.125,1.26112302369,0.193507341562,0.199872290686,Squeezed homodyne,0.0063649491242,3.14507002571,1.11701569101
5,8,0.675,1.140625,1.27863862124,0.190293026914,0.196615386294,Squeezed homodyne,0.00632235937957,3.14507002571,1.11701569101
5,8,0.675,1.15625,1.29615421879,0.187112906532,0.193390840939,Squeezed homodyne,0.00627793440692,3.14507002571,1.11701569101
5,8,0.675,1.171875,1.31366981634,0.183965827676,0.190198769769,Squeezed homodyne,0.00623294209306,3.14507002571,1.11701569101
5,8,0.675,1.1875,1.33118541389,0.180849954684,0.187039277937,Squeezed homodyne,0.00618932325349,3.14507002571,1.11701569101
5,8,0.675,1.203125,1.34870101145,0.177732089658,0.183912460653,Squeezed homodyne,0.00618037099491,3.14507002571,1.11701569101
5,8,0.675,1.21875,1.366216609,0.174637828185,0.180818403251,Squeezed homodyne,0.00618057506617,3.14507002571,1.11701569101
5,8,0.675,1.234375,1.38373220655,0.171575763563,0.177757181258,Squeezed homodyne,0.00618141769563,3.14507002571,1.11701569101
5,8,0.675,1.25,1.4012478041,0.168546234749,0.174728860465,Squeezed homodyne,0.00618262571594,3.14507002571,1.11701569101
5,8,0.7,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.7,0.015625,0.0175155975512,0.494870471699,0.49509723736,Squeezed homodyne,0.000226765661325,3.14507002571,1.11701569101
5,8,0.7,0.03125,0.0350311951025,0.489742411813,0.490195215154,Squeezed homodyne,0.000452803341123,3.14507002571,1.11701569101
5,8,0.7,0.046875,0.0525467926537,0.484617282402,0.485294673479,Squeezed homodyne,0.000677391077276,3.14507002571,1.11701569101
5,8,0.7,0.0625,0.070062390205,0.479496532865,0.480396351763,Squeezed homodyne,0.000899818898771,3.14507002571,1.11701569101
5,8,0.7,0.078125,0.0875779877562,0.474381593726,0.475500988429,Squeezed homodyne,0.00111939470241,3.14507002571,1.11701569101
5,8,0.7,0.09375,0.105093585307,0.46927387057,0.470609320558,Squeezed homodyne,0.00133544998814,3.14507002571,1.11701569101
5,8,0.7,0.109375,0.122609182859,0.464174738154,0.465722083562,Squeezed homodyne,0.00154734540794,3.14507002571,1.11701569101
5,8,0.7,0.125,0.14012478041,0.459085534762,0.460840010847,Squeezed homodyne,0.00175447608504,3.14507002571,1.11701569101
5,8,0.7,0.140625,0.157640377961,0.454007556824,0.455963833486,Squeezed homodyne,0.00195627666226,3.14507002571,1.11701569101
5,8,0.7,0.15625,0.175155975512,0.448942053848,0.451094279889,Squeezed homodyne,0.00215222604127,3.14507002571,1.11701569101
5,8,0.7,0.171875,0.192671573064,0.443890223701,0.446232075478,Squeezed homodyne,0.00234185177738,3.14507002571,1.11701569101
5,8,0.7,0.1875,0.210187170615,0.438853208263,0.441377942361,Squeezed homodyne,0.0025247340983,3.14507002571,1.11701569101
5,8,0.7,0.203125,0.227702768166,0.433832089494,0.436532599013,Squeezed homodyne,0.00270050951942,3.14507002571,1.11701569101
5,8,0.7,0.21875,0.245218365717,0.42882788592,0.431696759953,Squeezed homodyne,0.00286887403292,3.14507002571,1.11701569101
5,8,0.7,0.234375,0.262733963269,0.42384154958,0.426871135434,Squeezed homodyne,0.00302958585332,3.14507002571,1.11701569101
5,8,0.7,0.25,0.28024956082,0.418873963414,0.422056431122,Squeezed homodyne,0.00318246770827,3.14507002571,1.11701569101
5,8,0.7,0.265625,0.297765158371,0.413925939126,0.417253347796,Squeezed homodyne,0.00332740867016,3.14507002571,1.11701569101
5,8,0.7,0.28125,0.315280755922,0.408998215504,0.412462581036,Squeezed homodyne,0.00346436553202,3.14507002571,1.11701569101
5,8,0.7,0.296875,0.332796353474,0.404091457181,0.407684820922,Squeezed homodyne,0.00359336374019,3.14507002571,1.11701569101
5,8,0.7,0.3125,0.350311951025,0.399206253831,0.402920751738,Squeezed homodyne,0.0037144979061,3.14507002571,1.11701569101
5,8,0.7,0.328125,0.367827548576,0.394343119746,0.398171051677,Squeezed homodyne,0.00382793193148,3.14507002571,1.11701569101
5,8,0.7,0.34375,0.385343146127,0.38950249376,0.393436392555,Squeezed homodyne,0.00393389879496,3.14507002571,1.11701569101
5,8,0.7,0.359375,0.402858743679,0.384684739459,0.388717439523,Squeezed homodyne,0.0040327000638,3.14507002571,1.11701569101
5,8,0.7,0.375,0.42037434123,0.379890145573,0.384014850788,Squeezed homodyne,0.00412470521496,3.14507002571,1.11701569101
5,8,0.7,0.390625,0.437889938781,0.375118926469,0.379329277344,Squeezed homodyne,0.00421035087525,3.14507002571,1.11701569101
5,8,0.7,0.40625,0.455405536332,0.370371222569,0.374661362696,Squeezed homodyne,0.00429014012687,3.14507002571,1.11701569101
5,8,0.7,0.421875,0.472921133884,0.365647100522,0.370011742602,Squeezed homodyne,0.00436464208023,3.14507002571,1.11701569101
5,8,0.7,0.4375,0.490436731435,0.360946552802,0.365381044812,Squeezed homodyne,0.00443449200951,3.14507002571,1.11701569101
5,8,0.7,0.453125,0.507952328986,0.3562694963,0.360769888818,Squeezed homodyne,0.00450039251829,3.14507002571,1.11701569101
5,8,0.7,0.46875,0.525467926537,0.351615769061,0.356178885609,Squeezed homodyne,0.0045631165473,3.14507002571,1.11701569101
5,8,0.7,0.484375,0.542983524089,0.346985123642,0.351608637427,Squeezed homodyne,0.00462351378558,3.14507002571,1.11701569101
5,8,0.7,0.5,0.56049912164,0.342377213701,0.347059737539,Squeezed homodyne,0.00468252383835,3.14507002571,1.11701569101
5,8,0.7,0.515625,0.578014719191,0.337791565646,0.342532770008,Squeezed homodyne,0.00474120436168,3.14507002571,1.11701569101
5,8,0.7,0.53125,0.595530316742,0.333227511069,0.338028309469,Squeezed homodyne,0.00480079840013,3.14507002571,1.11701569101
5,8,0.7,0.546875,0.613045914294,0.328683982648,0.333546920922,Squeezed homodyne,0.00486293827426,3.14507002571,1.11701569101
5,8,0.7,0.5625,0.630561511845,0.324155492034,0.329089159521,Squeezed homodyne,0.00493366748701,3.14507002571,1.11701569101
5,8,0.7,0.578125,0.648077109396,0.319618895227,0.324655570375,Squeezed homodyne,0.00503667514806,3.14507002571,1.11701569101
5,8,0.7,0.59375,0.665592706947,0.315104500882,0.320246688356,Squeezed homodyne,0.00514218747391,3.14507002571,1.11701569101
5,8,0.7,0.609375,0.683108304498,0.310613805987,0.315863037914,Squeezed homodyne,0.00524923192699,3.14507002571,1.11701569101
5,8,0.7,0.625,0.70062390205,0.306147235776,0.311505132898,Squeezed homodyne,0.00535789712192,3.14507002571,1.11701569101
5,8,0.7,0.640625,0.718139499601,0.301705453573,0.307173476385,Squeezed homodyne,0.00546802281238,3.14507002571,1.11701569101
5,8,0.7,0.65625,0.735655097152,0.297289371468,0.302868560518,Squeezed homodyne,0.00557918904985,3.14507002571,1.11701569101
5,8,0.7,0.671875,0.753170694703,0.292900080092,0.298590866349,Squeezed homodyne,0.00569078625766,3.14507002571,1.11701569101
5,8,0.7,0.6875,0.770686292255,0.28853876499,0.294340863694,Squeezed homodyne,0.00580209870355,3.14507002571,1.11701569101
5,8,0.7,0.703125,0.788201889806,0.284206638959,0.290119010988,Squeezed homodyne,0.00591237202902,3.14507002571,1.11701569101
5,8,0.7,0.71875,0.805717487357,0.279904896515,0.285925755156,Squeezed homodyne,0.00602085864092,3.14507002571,1.11701569101
5,8,0.7,0.734375,0.823233084908,0.275634686414,0.281761531489,Squeezed homodyne,0.00612684507544,3.14507002571,1.11701569101
5,8,0.7,0.75,0.84074868246,0.271397096196,0.277626763523,Squeezed homodyne,0.00622966732712,3.14507002571,1.11701569101
5,8,0.7,0.765625,0.858264280011,0.267193143997,0.273521862934,Squeezed homodyne,0.00632871893763,3.14507002571,1.11701569101
5,8,0.7,0.78125,0.875779877562,0.263023774435,0.269447229436,Squeezed homodyne,0.00642345500122,3.14507002571,1.11701569101
5,8,0.7,0.796875,0.893295475113,0.258889856717,0.265403250685,Squeezed homodyne,0.0065133939685,3.14507002571,1.11701569101
5,8,0.7,0.8125,0.910811072665,0.254792183901,0.261390302199,Squeezed homodyne,0.00659811829753,3.14507002571,1.11701569101
5,8,0.7,0.828125,0.928326670216,0.250731472773,0.257408747276,Squeezed homodyne,0.00667727450288,3.14507002571,1.11701569101
5,8,0.7,0.84375,0.945842267767,0.246708364055,0.253458936927,Squeezed homodyne,0.00675057287137,3.14507002571,1.11701569101
5,8,0.7,0.859375,0.963357865318,0.242723422853,0.249541209815,Squeezed homodyne,0.00681778696181,3.14507002571,1.11701569101
5,8,0.7,0.875,0.98087346287,0.238777139271,0.245655892201,Squeezed homodyne,0.00687875292986,3.14507002571,1.11701569101
5,8,0.7,0.890625,0.998389060421,0.234869929211,0.241803297896,Squeezed homodyne,0.0069333686848,3.14507002571,1.11701569101
5,8,0.7,0.90625,1.01590465797,0.231002135354,0.237983728229,Squeezed homodyne,0.00698159287485,3.14507002571,1.11701569101
5,8,0.7,0.921875,1.03342025552,0.227174028311,0.234197472011,Squeezed homodyne,0.00702344369985,3.14507002571,1.11701569101
5,8,0.7,0.9375,1.05093585307,0.223385807956,0.230444805518,Squeezed homodyne,0.00705899756159,3.14507002571,1.11701569101
5,8,0.7,0.953125,1.06845145063,0.219637604892,0.226725992471,Squeezed homodyne,0.00708838757921,3.14507002571,1.11701569101
5,8,0.7,0.96875,1.08596704818,0.215929482014,0.223041284036,Squeezed homodyne,0.00711180202225,3.14507002571,1.11701569101
5,8,0.7,0.984375,1.10348264573,0.212261436071,0.219390918821,Squeezed homodyne,0.00712948274984,3.14507002571,1.11701569101
5,8,0.7,1,1.12099824328,0.208633399083,0.215775122883,Squeezed homodyne,0.00714172379953,3.14507002571,1.11701569101
5,8,0.7,1.015625,1.13851384083,0.205045239387,0.212194109748,Squeezed homodyne,0.00714887036081,3.14507002571,1.11701569101
5,8,0.7,1.03125,1.15602943838,0.2014967619,0.208648080433,Squeezed homodyne,0.0071513185328,3.14507002571,1.11701569101
5,8,0.7,1.046875,1.17354503593,0.197987706883,0.205137223474,Squeezed homodyne,0.00714951659158,3.14507002571,1.11701569101
5,8,0.7,1.0625,1.19106063348,0.194517745754,0.201661714968,Squeezed homodyne,0.00714396921384,3.14507002571,1.11701569101
5,8,0.7,1.078125,1.20857623104,0.191086470663,0.198221718613,Squeezed homodyne,0.00713524795002,3.14507002571,1.11701569101
5,8,0.7,1.09375,1.22609182859,0.187693368628,0.194817385767,Squeezed homodyne,0.00712401713939,3.14507002571,1.11701569101
5,8,0.7,1.109375,1.24360742614,0.184337743173,0.191448855499,Squeezed homodyne,0.0071111123254,3.14507002571,1.11701569101
5,8,0.7,1.125,1.26112302369,0.181015020246,0.188116254659,Squeezed homodyne,0.00710123441256,3.14507002571,1.11701569101
5,8,0.7,1.140625,1.27863862124,0.17771201811,0.18481969795,Squeezed homodyne,0.00710767983996,3.14507002571,1.11701569101
5,8,0.7,1.15625,1.29615421879,0.174445018874,0.181559288007,Squeezed homodyne,0.00711426913328,3.14507002571,1.11701569101
5,8,0.7,1.171875,1.31366981634,0.171215526536,0.17833511548,Squeezed homodyne,0.00711958894467,3.14507002571,1.11701569101
5,8,0.7,1.1875,1.33118541389,0.168023649252,0.175147259128,Squeezed homodyne,0.00712360987687,3.14507002571,1.11701569101
5,8,0.7,1.203125,1.34870101145,0.164869405856,0.171995785915,Squeezed homodyne,0.00712638005906,3.14507002571,1.11701569101
5,8,0.7,1.21875,1.366216609,0.161752827216,0.168880751113,Squeezed homodyne,0.00712792389717,3.14507002571,1.11701569101
5,8,0.7,1.234375,1.38373220655,0.158673971685,0.165802198414,Squeezed homodyne,0.00712822672876,3.14507002571,1.11701569101
5,8,0.7,1.25,1.4012478041,0.155632929526,0.162760160043,Squeezed homodyne,0.00712723051684,3.14507002571,1.11701569101
5,8,0.725,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.725,0.015625,0.0175155975512,0.494623072153,0.49484062372,Squeezed homodyne,0.000217551566789,3.14507002571,1.11701569101
5,8,0.725,0.03125,0.0350311951025,0.489247457707,0.489682110325,Squeezed homodyne,0.00043465261827,3.14507002571,1.11701569101
5,8,0.725,0.046875,0.0525467926537,0.483874466007,0.484525322269,Squeezed homodyne,0.000650856262707,3.14507002571,1.11701569101
5,8,0.725,0.0625,0.070062390205,0.478505398315,0.47937112114,Squeezed homodyne,0.000865722824696,3.14507002571,1.11701569101
5,8,0.725,0.078125,0.0875779877562,0.473141543849,0.474220367226,Squeezed homodyne,0.00107882337665,3.14507002571,1.11701569101
5,8,0.725,0.09375,0.105093585307,0.467784175911,0.46907391909,Squeezed homodyne,0.00128974317925,3.14507002571,1.11701569101
5,8,0.725,0.109375,0.122609182859,0.462434548136,0.463932633138,Squeezed homodyne,0.00149808500207,3.14507002571,1.11701569101
5,8,0.725,0.125,0.14012478041,0.457093890891,0.458797363188,Squeezed homodyne,0.00170347229713,3.14507002571,1.11701569101
5,8,0.725,0.140625,0.157640377961,0.45176340785,0.45366896005,Squeezed homodyne,0.00190555219964,3.14507002571,1.11701569101
5,8,0.725,0.15625,0.175155975512,0.446444272769,0.448548271101,Squeezed homodyne,0.00210399833238,3.14507002571,1.11701569101
5,8,0.725,0.171875,0.192671573064,0.441137626471,0.443436139864,Squeezed homodyne,0.00229851339268,3.14507002571,1.11701569101
5,8,0.725,0.1875,0.210187170615,0.43584457409,0.438333405593,Squeezed homodyne,0.00248883150338,3.14507002571,1.11701569101
5,8,0.725,0.203125,0.227702768166,0.430566182546,0.433240902859,Squeezed homodyne,0.00267472031267,3.14507002571,1.11701569101
5,8,0.725,0.21875,0.245218365717,0.425303478309,0.42815946114,Squeezed homodyne,0.00285598283055,3.14507002571,1.11701569101
5,8,0.725,0.234375,0.262733963269,0.420057445423,0.423089904417,Squeezed homodyne,0.00303245899405,3.14507002571,1.11701569101
5,8,0.725,0.25,0.28024956082,0.414829023815,0.418033050772,Squeezed homodyne,0.00320402695671,3.14507002571,1.11701569101
5,8,0.725,0.265625,0.297765158371,0.409619107893,0.412989711996,Squeezed homodyne,0.00337060410272,3.14507002571,1.11701569101
5,8,0.725,0.28125,0.315280755922,0.404428545402,0.407960693192,Squeezed homodyne,0.00353214779074,3.14507002571,1.11701569101
5,8,0.725,0.296875,0.332796353474,0.39925813656,0.402946792398,Squeezed homodyne,0.00368865583784,3.14507002571,1.11701569101
5,8,0.725,0.3125,0.350311951025,0.39410863344,0.397948800201,Squeezed homodyne,0.00384016676029,3.14507002571,1.11701569101
5,8,0.725,0.328125,0.367827548576,0.38898073957,0.392967499366,Squeezed homodyne,0.00398675979573,3.14507002571,1.11701569101
5,8,0.725,0.34375,0.385343146127,0.383875109731,0.388003664473,Squeezed homodyne,0.00412855474189,3.14507002571,1.11701569101
5,8,0.725,0.359375,0.402858743679,0.37879234989,0.383058061552,Squeezed homodyne,0.00426571166243,3.14507002571,1.11701569101
5,8,0.725,0.375,0.42037434123,0.373733017197,0.378131447733,Squeezed homodyne,0.00439843053566,3.14507002571,1.11701569101
5,8,0.725,0.390625,0.437889938781,0.368697619934,0.373224570898,Squeezed homodyne,0.00452695096477,3.14507002571,1.11701569101
5,8,0.725,0.40625,0.455405536332,0.363686617201,0.368338169347,Squeezed homodyne,0.00465155214558,3.14507002571,1.11701569101
5,8,0.725,0.421875,0.472921133884,0.358700418027,0.363472971461,Squeezed homodyne,0.00477255343432,3.14507002571,1.11701569101
5,8,0.725,0.4375,0.490436731435,0.353739379241,0.358629695387,Squeezed homodyne,0.00489031614647,3.14507002571,1.11701569101
5,8,0.725,0.453125,0.507952328986,0.348803800892,0.353809048718,Squeezed homodyne,0.00500524782536,3.14507002571,1.11701569101
5,8,0.725,0.46875,0.525467926537,0.343893916567,0.349011728188,Squeezed homodyne,0.00511781162047,3.14507002571,1.11701569101
5,8,0.725,0.484375,0.542983524089,0.339009872298,0.344238419378,Squeezed homodyne,0.00522854708061,3.14507002571,1.11701569101
5,8,0.725,0.5,0.56049912164,0.334151676381,0.339489796427,Squeezed homodyne,0.00533812004589,3.14507002571,1.11701569101
5,8,0.725,0.515625,0.578014719191,0.329319055663,0.334766521748,Squeezed homodyne,0.0054474660857,3.14507002571,1.11701569101
5,8,0.725,0.53125,0.595530316742,0.32450788343,0.330069245766,Squeezed homodyne,0.00556136233614,3.14507002571,1.11701569101
5,8,0.725,0.546875,0.613045914294,0.319711164205,0.325398606649,Squeezed homodyne,0.00568744244468,3.14507002571,1.11701569101
5,8,0.725,0.5625,0.630561511845,0.31494266536,0.320755230066,Squeezed homodyne,0.00581256470687,3.14507002571,1.11701569101
5,8,0.725,0.578125,0.648077109396,0.310203157751,0.316139728939,Squeezed homodyne,0.005936571188,3.14507002571,1.11701569101
5,8,0.725,0.59375,0.665592706947,0.305493207154,0.311552703214,Squeezed homodyne,0.00605949606022,3.14507002571,1.11701569101
5,8,0.725,0.609375,0.683108304498,0.300813493087,0.306994739641,Squeezed homodyne,0.00618124655437,3.14507002571,1.11701569101
5,8,0.725,0.625,0.70062390205,0.29616481494,0.302466411563,Squeezed homodyne,0.00630159662253,3.14507002571,1.11701569101
5,8,0.725,0.640625,0.718139499601,0.291548058726,0.297968278713,Squeezed homodyne,0.00642021998634,3.14507002571,1.11701569101
5,8,0.725,0.65625,0.735655097152,0.28696415398,0.293500887026,Squeezed homodyne,0.00653673304596,3.14507002571,1.11701569101
5,8,0.725,0.671875,0.753170694703,0.282414037496,0.289064768458,Squeezed homodyne,0.00665073096228,3.14507002571,1.11701569101
5,8,0.725,0.6875,0.770686292255,0.277898628405,0.284660440819,Squeezed homodyne,0.00676181241417,3.14507002571,1.11701569101
5,8,0.725,0.703125,0.788201889806,0.273418812849,0.28028840761,Squeezed homodyne,0.00686959476115,3.14507002571,1.11701569101
5,8,0.725,0.71875,0.805717487357,0.268975435132,0.275949157879,Squeezed homodyne,0.00697372274634,3.14507002571,1.11701569101
5,8,0.725,0.734375,0.823233084908,0.264569292771,0.271643166081,Squeezed homodyne,0.00707387330934,3.14507002571,1.11701569101
5,8,0.725,0.75,0.84074868246,0.260201133766,0.267370891953,Squeezed homodyne,0.00716975818706,3.14507002571,1.11701569101
5,8,0.725,0.765625,0.858264280011,0.255871655112,0.2631327804,Squeezed homodyne,0.0072611252878,3.14507002571,1.11701569101
5,8,0.725,0.78125,0.875779877562,0.251581502001,0.258929261385,Squeezed homodyne,0.00734775938354,3.14507002571,1.11701569101
5,8,0.725,0.796875,0.893295475113,0.24733126743,0.254760749839,Squeezed homodyne,0.00742948240924,3.14507002571,1.11701569101
5,8,0.725,0.8125,0.910811072665,0.243121492061,0.250627645577,Squeezed homodyne,0.0075061535155,3.14507002571,1.11701569101
5,8,0.725,0.828125,0.928326670216,0.238952664279,0.246530333224,Squeezed homodyne,0.00757766894525,3.14507002571,1.11701569101
5,8,0.725,0.84375,0.945842267767,0.234825220386,0.242469182154,Squeezed homodyne,0.00764396176781,3.14507002571,1.11701569101
5,8,0.725,0.859375,0.963357865318,0.230739544953,0.23844454644,Squeezed homodyne,0.00770500148704,3.14507002571,1.11701569101
5,8,0.725,0.875,0.98087346287,0.226695971273,0.23445676481,Squeezed homodyne,0.00776079353709,3.14507002571,1.11701569101
5,8,0.725,0.890625,0.998389060421,0.222694781937,0.230506160621,Squeezed homodyne,0.00781137868408,3.14507002571,1.11701569101
5,8,0.725,0.90625,1.01590465797,0.218736209473,0.226593041837,Squeezed homodyne,0.00785683236364,3.14507002571,1.11701569101
5,8,0.725,0.921875,1.03342025552,0.214820437017,0.222717701021,Squeezed homodyne,0.00789726400444,3.14507002571,1.11701569101
5,8,0.725,0.9375,1.05093585307,0.210947598917,0.218880415337,Squeezed homodyne,0.00793281642029,3.14507002571,1.11701569101
5,8,0.725,0.953125,1.06845145063,0.207117781149,0.215081446559,Squeezed homodyne,0.00796366541051,3.14507002571,1.11701569101
5,8,0.725,0.96875,1.08596704818,0.20333102128,0.211321041095,Squeezed homodyne,0.00799001981522,3.14507002571,1.11701569101
5,8,0.725,0.984375,1.10348264573,0.199587307522,0.207599430019,Squeezed homodyne,0.00801212249761,3.14507002571,1.11701569101
5,8,0.725,1,1.12099824328,0.195886575848,0.20391682911,Squeezed homodyne,0.00803025326278,3.14507002571,1.11701569101
5,8,0.725,1.015625,1.13851384083,0.192228702671,0.200273438907,Squeezed homodyne,0.00804473623602,3.14507002571,1.11701569101
5,8,0.725,1.03125,1.15602943838,0.188613485125,0.196669444765,Squeezed homodyne,0.00805595963972,3.14507002571,1.11701569101
5,8,0.725,1.046875,1.17354503593,0.185040571184,0.193105016931,Squeezed homodyne,0.0080644457468,3.14507002571,1.11701569101
5,8,0.725,1.0625,1.19106063348,0.181505558332,0.18958031062,Squeezed homodyne,0.00807475228826,3.14507002571,1.11701569101
5,8,0.725,1.078125,1.20857623104,0.178006580481,0.186095466104,Squeezed homodyne,0.00808888562322,3.14507002571,1.11701569101
5,8,0.725,1.09375,1.22609182859,0.174549946684,0.182650608813,Squeezed homodyne,0.00810066212929,3.14507002571,1.11701569101
5,8,0.725,1.109375,1.24360742614,0.17113601681,0.179245849436,Squeezed homodyne,0.00810983262626,3.14507002571,1.11701569101
5,8,0.725,1.125,1.26112302369,0.167764844512,0.175881284041,Squeezed homodyne,0.00811643952906,3.14507002571,1.11701569101
5,8,0.725,1.140625,1.27863862124,0.164436458064,0.172556994196,Squeezed homodyne,0.00812053613229,3.14507002571,1.11701569101
5,8,0.725,1.15625,1.29615421879,0.161150886236,0.169273047102,Squeezed homodyne,0.0081221608656,3.14507002571,1.11701569101
5,8,0.725,1.171875,1.31366981634,0.157908163332,0.166029495732,Squeezed homodyne,0.0081213323998,3.14507002571,1.11701569101
5,8,0.725,1.1875,1.33118541389,0.154708330905,0.162826378977,Squeezed homodyne,0.00811804807202,3.14507002571,1.11701569101
5,8,0.725,1.203125,1.34870101145,0.151551437309,0.159663721805,Squeezed homodyne,0.00811228449568,3.14507002571,1.11701569101
5,8,0.725,1.21875,1.366216609,0.148437535522,0.156541535418,Squeezed homodyne,0.00810399989583,3.14507002571,1.11701569101
5,8,0.725,1.234375,1.38373220655,0.145366679747,0.153459817425,Squeezed homodyne,0.00809313767789,3.14507002571,1.11701569101
5,8,0.725,1.25,1.4012478041,0.142338921327,0.150418552019,Squeezed homodyne,0.00807963069228,3.14507002571,1.11701569101
5,8,0.75,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.75,0.015625,0.0175155975512,0.49432781617,0.494560755981,Squeezed homodyne,0.000232939811037,3.14507002571,1.11701569101
5,8,0.75,0.03125,0.0350311951025,0.4886569457,0.489122523017,Squeezed homodyne,0.000465577317568,3.14507002571,1.11701569101
5,8,0.75,0.046875,0.0525467926537,0.482988699358,0.483686311603,Squeezed homodyne,0.000697612245169,3.14507002571,1.11701569101
5,8,0.75,0.0625,0.070062390205,0.477324382741,0.478253131102,Squeezed homodyne,0.000928748361675,3.14507002571,1.11701569101
5,8,0.75,0.078125,0.0875779877562,0.471665293739,0.472823989192,Squeezed homodyne,0.00115869545373,3.14507002571,1.11701569101
5,8,0.75,0.09375,0.105093585307,0.466012720049,0.467399891299,Squeezed homodyne,0.00138717125042,3.14507002571,1.11701569101
5,8,0.75,0.109375,0.122609182859,0.460367936763,0.46198184004,Squeezed homodyne,0.00161390327732,3.14507002571,1.11701569101
5,8,0.75,0.125,0.14012478041,0.454732204045,0.45657083467,Squeezed homodyne,0.00183863062493,3.14507002571,1.11701569101
5,8,0.75,0.140625,0.157640377961,0.449106764907,0.451167870524,Squeezed homodyne,0.00206110561685,3.14507002571,1.11701569101
5,8,0.75,0.15625,0.175155975512,0.443492843109,0.445773938472,Squeezed homodyne,0.00228109536357,3.14507002571,1.11701569101
5,8,0.75,0.171875,0.192671573064,0.437891641184,0.440390024374,Squeezed homodyne,0.00249838318993,3.14507002571,1.11701569101
5,8,0.75,0.1875,0.210187170615,0.43230433861,0.435017108536,Squeezed homodyne,0.0027127699251,3.14507002571,1.11701569101
5,8,0.75,0.203125,0.227702768166,0.426732090131,0.429656165177,Squeezed homodyne,0.00292407504618,3.14507002571,1.11701569101
5,8,0.75,0.21875,0.245218365717,0.421176024232,0.4243081619,Squeezed homodyne,0.00313213766845,3.14507002571,1.11701569101
5,8,0.75,0.234375,0.262733963269,0.41563724179,0.418974059168,Squeezed homodyne,0.00333681737768,3.14507002571,1.11701569101
5,8,0.75,0.25,0.28024956082,0.410116814883,0.413654809786,Squeezed homodyne,0.00353799490273,3.14507002571,1.11701569101
5,8,0.75,0.265625,0.297765158371,0.40461578576,0.40835135839,Squeezed homodyne,0.00373557263032,3.14507002571,1.11701569101
5,8,0.75,0.28125,0.315280755922,0.399135165981,0.403064640949,Squeezed homodyne,0.00392947496872,3.14507002571,1.11701569101
5,8,0.75,0.296875,0.332796353474,0.393675935693,0.397795584266,Squeezed homodyne,0.00411964857293,3.14507002571,1.11701569101
5,8,0.75,0.3125,0.350311951025,0.388239043039,0.392545105493,Squeezed homodyne,0.00430606245368,3.14507002571,1.11701569101
5,8,0.75,0.328125,0.367827548576,0.382825403649,0.387314111654,Squeezed homodyne,0.00448870800508,3.14507002571,1.11701569101
5,8,0.75,0.34375,0.385343146127,0.37743590017,0.382103499177,Squeezed homodyne,0.00466759900645,3.14507002571,1.11701569101
5,8,0.75,0.359375,0.402858743679,0.372071381749,0.376914153434,Squeezed homodyne,0.00484277168546,3.14507002571,1.11701569101
5,8,0.75,0.375,0.42037434123,0.366732663313,0.371746948295,Squeezed homodyne,0.00501428498209,3.14507002571,1.11701569101
5,8,0.75,0.390625,0.437889938781,0.361420524445,0.366602745687,Squeezed homodyne,0.00518222124273,3.14507002571,1.11701569101
5,8,0.75,0.40625,0.455405536332,0.35613570743,0.361482395168,Squeezed homodyne,0.00534668773848,3.14507002571,1.11701569101
5,8,0.75,0.421875,0.472921133884,0.350878913787,0.35638673351,Squeezed homodyne,0.00550781972314,3.14507002571,1.11701569101
5,8,0.75,0.4375,0.490436731435,0.345650797859,0.351316584293,Squeezed homodyne,0.00566578643363,3.14507002571,1.11701569101
5,8,0.75,0.453125,0.507952328986,0.340451954433,0.346272757513,Squeezed homodyne,0.0058208030804,3.14507002571,1.11701569101
5,8,0.75,0.46875,0.525467926537,0.33528289252,0.341256049203,Squeezed homodyne,0.00597315668329,3.14507002571,1.11701569101
5,8,0.75,0.484375,0.542983524089,0.330143966432,0.336267241059,Squeezed homodyne,0.00612327462706,3.14507002571,1.11701569101
5,8,0.75,0.5,0.56049912164,0.325033226786,0.331307100086,Squeezed homodyne,0.00627387329972,3.14507002571,1.11701569101
5,8,0.75,0.515625,0.578014719191,0.319949903357,0.326376378256,Squeezed homodyne,0.00642647489901,3.14507002571,1.11701569101
5,8,0.75,0.53125,0.595530316742,0.314899656786,0.321475812176,Squeezed homodyne,0.00657615538997,3.14507002571,1.11701569101
5,8,0.75,0.546875,0.613045914294,0.309883253766,0.316606122771,Squeezed homodyne,0.00672286900588,3.14507002571,1.11701569101
5,8,0.75,0.5625,0.630561511845,0.30490141634,0.311768014983,Squeezed homodyne,0.00686659864349,3.14507002571,1.11701569101
5,8,0.75,0.578125,0.648077109396,0.299954904411,0.306962177477,Squeezed homodyne,0.00700727306571,3.14507002571,1.11701569101
5,8,0.75,0.59375,0.665592706947,0.295044518563,0.302189282368,Squeezed homodyne,0.00714476380462,3.14507002571,1.11701569101
5,8,0.75,0.609375,0.683108304498,0.290171087223,0.29744998496,Squeezed homodyne,0.00727889773755,3.14507002571,1.11701569101
5,8,0.75,0.625,0.70062390205,0.285335448422,0.292744923498,Squeezed homodyne,0.00740947507621,3.14507002571,1.11701569101
5,8,0.75,0.640625,0.718139499601,0.280538433066,0.288074718934,Squeezed homodyne,0.00753628586799,3.14507002571,1.11701569101
5,8,0.75,0.65625,0.735655097152,0.275780852504,0.283439974709,Squeezed homodyne,0.00765912220511,3.14507002571,1.11701569101
5,8,0.75,0.671875,0.753170694703,0.271063490374,0.278841276549,Squeezed homodyne,0.00777778617558,3.14507002571,1.11701569101
5,8,0.75,0.6875,0.770686292255,0.266387097614,0.274279192278,Squeezed homodyne,0.00789209466397,3.14507002571,1.11701569101
5,8,0.75,0.703125,0.788201889806,0.261752389501,0.26975427164,Squeezed homodyne,0.00800188213877,3.14507002571,1.11701569101
5,8,0.75,0.71875,0.805717487357,0.257160043891,0.265267046141,Squeezed homodyne,0.00810700224992,3.14507002571,1.11701569101
5,8,0.75,0.734375,0.823233084908,0.252610700157,0.260818028904,Squeezed homodyne,0.0082073287465,3.14507002571,1.11701569101
5,8,0.75,0.75,0.84074868246,0.248104958535,0.256407714539,Squeezed homodyne,0.0083027560035,3.14507002571,1.11701569101
5,8,0.75,0.765625,0.858264280011,0.243643379714,0.252036579027,Squeezed homodyne,0.00839319931289,3.14507002571,1.11701569101
5,8,0.75,0.78125,0.875779877562,0.239226484603,0.247705079622,Squeezed homodyne,0.00847859501924,3.14507002571,1.11701569101
5,8,0.75,0.796875,0.893295475113,0.234854754219,0.243413654761,Squeezed homodyne,0.00855890054202,3.14507002571,1.11701569101
5,8,0.75,0.8125,0.910811072665,0.230528629688,0.239162723997,Squeezed homodyne,0.00863409430822,3.14507002571,1.11701569101
5,8,0.75,0.828125,0.928326670216,0.226248512325,0.234952687939,Squeezed homodyne,0.00870417561379,3.14507002571,1.11701569101
5,8,0.75,0.84375,0.945842267767,0.222014763779,0.230783928213,Squeezed homodyne,0.00876916443439,3.14507002571,1.11701569101
5,8,0.75,0.859375,0.963357865318,0.217827706219,0.226656807435,Squeezed homodyne,0.00882910121626,3.14507002571,1.11701569101
5,8,0.75,0.875,0.98087346287,0.213687622498,0.222571669195,Squeezed homodyne,0.00888404669761,3.14507002571,1.11701569101
5,8,0.75,0.890625,0.998389060421,0.209594756212,0.21852883806,Squeezed homodyne,0.00893408184798,3.14507002571,1.11701569101
5,8,0.75,0.90625,1.01590465797,0.205549311501,0.214528619588,Squeezed homodyne,0.00897930808685,3.14507002571,1.11701569101
5,8,0.75,0.921875,1.03342025552,0.201551452259,0.21057130036,Squeezed homodyne,0.00901984810072,3.14507002571,1.11701569101
5,8,0.75,0.9375,1.05093585307,0.197601300058,0.206657148019,Squeezed homodyne,0.00905584796088,3.14507002571,1.11701569101
5,8,0.75,0.953125,1.06845145063,0.193698929004,0.202786411328,Squeezed homodyne,0.00908748232432,3.14507002571,1.11701569101
5,8,0.75,0.96875,1.08596704818,0.189844351871,0.198959320242,Squeezed homodyne,0.00911496837191,3.14507002571,1.11701569101
5,8,0.75,0.984375,1.10348264573,0.186037468311,0.195176085988,Squeezed homodyne,0.00913861767706,3.14507002571,1.11701569101
5,8,0.75,1,1.12099824328,0.182275686231,0.191436901159,Squeezed homodyne,0.00916121492769,3.14507002571,1.11701569101
5,8,0.75,1.015625,1.13851384083,0.178560181838,0.187741939828,Squeezed homodyne,0.00918175798995,3.14507002571,1.11701569101
5,8,0.75,1.03125,1.15602943838,0.17489282056,0.184091357664,Squeezed homodyne,0.00919853710391,3.14507002571,1.11701569101
5,8,0.75,1.046875,1.17354503593,0.171273738116,0.180485292068,Squeezed homodyne,0.0092115539514,3.14507002571,1.11701569101
5,8,0.75,1.0625,1.19106063348,0.167702996335,0.176923862315,Squeezed homodyne,0.00922086598072,3.14507002571,1.11701569101
5,8,0.75,1.078125,1.20857623104,0.164180637989,0.173407169716,Squeezed homodyne,0.00922653172665,3.14507002571,1.11701569101
5,8,0.75,1.09375,1.22609182859,0.160706693279,0.169935297777,Squeezed homodyne,0.00922860449826,3.14507002571,1.11701569101
5,8,0.75,1.109375,1.24360742614,0.157281182323,0.166508312387,Squeezed homodyne,0.0092271300639,3.14507002571,1.11701569101
5,8,0.75,1.125,1.26112302369,0.153904116264,0.163126262004,Squeezed homodyne,0.00922214573983,3.14507002571,1.11701569101
5,8,0.75,1.140625,1.27863862124,0.150575497322,0.159789177851,Squeezed homodyne,0.00921368052958,3.14507002571,1.11701569101
5,8,0.75,1.15625,1.29615421879,0.147295318041,0.156497074135,Squeezed homodyne,0.00920175609479,3.14507002571,1.11701569101
5,8,0.75,1.171875,1.31366981634,0.144063559936,0.15324994826,Squeezed homodyne,0.00918638832343,3.14507002571,1.11701569101
5,8,0.75,1.1875,1.33118541389,0.140880191803,0.150047781057,Squeezed homodyne,0.00916758925363,3.14507002571,1.11701569101
5,8,0.75,1.203125,1.34870101145,0.137745167892,0.146890537027,Squeezed homodyne,0.00914536913516,3.14507002571,1.11701569101
5,8,0.75,1.21875,1.366216609,0.134658426125,0.143778164584,Squeezed homodyne,0.00911973845882,3.14507002571,1.11701569101
5,8,0.75,1.234375,1.38373220655,0.131619886471,0.140710596311,Squeezed homodyne,0.0090907098405,3.14507002571,1.11701569101
5,8,0.75,1.25,1.4012478041,0.128629449531,0.137687749228,Squeezed homodyne,0.0090582996963,3.14507002571,1.11701569101
5,8,0.775,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.775,0.015625,0.0175155975512,0.493984764271,0.494252972531,Squeezed homodyne,0.000268208260213,3.14507002571,1.11701569101
5,8,0.775,0.03125,0.0350311951025,0.487970972498,0.488507137642,Squeezed homodyne,0.000536165143983,3.14507002571,1.11701569101
5,8,0.775,0.046875,0.0525467926537,0.481960066797,0.482763687168,Squeezed homodyne,0.000803620371075,3.14507002571,1.11701569101
5,8,0.775,0.0625,0.070062390205,0.475953485618,0.477023811462,Squeezed homodyne,0.00107032584404,3.14507002571,1.11701569101
5,8,0.775,0.078125,0.0875779877562,0.469952661938,0.471288698654,Squeezed homodyne,0.00133603671567,3.14507002571,1.11701569101
5,8,0.775,0.09375,0.105093585307,0.46395902148,0.465559533908,Squeezed homodyne,0.00160051242809,3.14507002571,1.11701569101
5,8,0.775,0.109375,0.122609182859,0.457973980983,0.459837498697,Squeezed homodyne,0.00186351771452,3.14507002571,1.11701569101
5,8,0.775,0.125,0.14012478041,0.451998946508,0.454123770063,Squeezed homodyne,0.00212482355552,3.14507002571,1.11701569101
5,8,0.775,0.140625,0.157640377961,0.446035311813,0.448419519895,Squeezed homodyne,0.00238420808185,3.14507002571,1.11701569101
5,8,0.775,0.15625,0.175155975512,0.440084456791,0.442725914209,Squeezed homodyne,0.00264145741704,3.14507002571,1.11701569101
5,8,0.775,0.171875,0.192671573064,0.434147745974,0.437044112428,Squeezed homodyne,0.00289636645403,3.14507002571,1.11701569101
5,8,0.775,0.1875,0.210187170615,0.428226527121,0.431375266682,Squeezed homodyne,0.00314873956085,3.14507002571,1.11701569101
5,8,0.775,0.203125,0.227702768166,0.422322129887,0.4257205211,Squeezed homodyne,0.0033983912125,3.14507002571,1.11701569101
5,8,0.775,0.21875,0.245218365717,0.416435864573,0.42008101112,Squeezed homodyne,0.00364514654735,3.14507002571,1.11701569101
5,8,0.775,0.234375,0.262733963269,0.410569020961,0.41445786281,Squeezed homodyne,0.00388884184895,3.14507002571,1.11701569101
5,8,0.775,0.25,0.28024956082,0.404722867228,0.408852192185,Squeezed homodyne,0.00412932495673,3.14507002571,1.11701569101
5,8,0.775,0.265625,0.297765158371,0.398898648941,0.403265104553,Squeezed homodyne,0.0043664556122,3.14507002571,1.11701569101
5,8,0.775,0.28125,0.315280755922,0.393097588106,0.397697693857,Squeezed homodyne,0.00460010575185,3.14507002571,1.11701569101
5,8,0.775,0.296875,0.332796353474,0.387320882272,0.392151042035,Squeezed homodyne,0.00483015976337,3.14507002571,1.11701569101
5,8,0.775,0.3125,0.350311951025,0.381569703661,0.386626218391,Squeezed homodyne,0.00505651472948,3.14507002571,1.11701569101
5,8,0.775,0.328125,0.367827548576,0.375845198285,0.38112427898,Squeezed homodyne,0.00527908069484,3.14507002571,1.11701569101
5,8,0.775,0.34375,0.385343146127,0.370148484996,0.375646266005,Squeezed homodyne,0.00549778100892,3.14507002571,1.11701569101
5,8,0.775,0.359375,0.402858743679,0.364480654403,0.370193207229,Squeezed homodyne,0.00571255282605,3.14507002571,1.11701569101
5,8,0.775,0.375,0.42037434123,0.358842767504,0.364766115398,Squeezed homodyne,0.00592334789409,3.14507002571,1.11701569101
5,8,0.775,0.390625,0.437889938781,0.353235853827,0.359365987687,Squeezed homodyne,0.00613013385968,3.14507002571,1.11701569101
5,8,0.775,0.40625,0.455405536332,0.347660908626,0.353993805151,Squeezed homodyne,0.00633289652468,3.14507002571,1.11701569101
5,8,0.775,0.421875,0.472921133884,0.342118888174,0.348650532201,Squeezed homodyne,0.00653164402688,3.14507002571,1.11701569101
5,8,0.775,0.4375,0.490436731435,0.336610700231,0.343337116094,Squeezed homodyne,0.00672641586247,3.14507002571,1.11701569101
5,8,0.775,0.453125,0.507952328986,0.331137172831,0.338054486434,Squeezed homodyne,0.00691731360351,3.14507002571,1.11701569101
5,8,0.775,0.46875,0.525467926537,0.325698051833,0.332803554703,Squeezed homodyne,0.0071055028697,3.14507002571,1.11701569101
5,8,0.775,0.484375,0.542983524089,0.320294418291,0.327585213793,Squeezed homodyne,0.00729079550181,3.14507002571,1.11701569101
5,8,0.775,0.5,0.56049912164,0.314928673683,0.322400337573,Squeezed homodyne,0.00747166389077,3.14507002571,1.11701569101
5,8,0.775,0.515625,0.578014719191,0.309601741163,0.317249780464,Squeezed homodyne,0.00764803930157,3.14507002571,1.11701569101
5,8,0.775,0.53125,0.595530316742,0.304314518804,0.312134377034,Squeezed homodyne,0.00781985823028,3.14507002571,1.11701569101
5,8,0.775,0.546875,0.613045914294,0.299067900605,0.307054941616,Squeezed homodyne,0.00798704101127,3.14507002571,1.11701569101
5,8,0.775,0.5625,0.630561511845,0.293862777998,0.302012267941,Squeezed homodyne,0.00814948994344,3.14507002571,1.11701569101
5,8,0.775,0.578125,0.648077109396,0.288700035152,0.297007128795,Squeezed homodyne,0.00830709364378,3.14507002571,1.11701569101
5,8,0.775,0.59375,0.665592706947,0.283580542298,0.292040275692,Squeezed homodyne,0.00845973339321,3.14507002571,1.11701569101
5,8,0.775,0.609375,0.683108304498,0.278505149417,0.287112438566,Squeezed homodyne,0.00860728914876,3.14507002571,1.11701569101
5,8,0.775,0.625,0.70062390205,0.273474681166,0.282224325492,Squeezed homodyne,0.0087496443258,3.14507002571,1.11701569101
5,8,0.775,0.640625,0.718139499601,0.268489933189,0.277376622414,Squeezed homodyne,0.00888668922495,3.14507002571,1.11701569101
5,8,0.775,0.65625,0.735655097152,0.26355166958,0.272569992905,Squeezed homodyne,0.0090183233249,3.14507002571,1.11701569101
5,8,0.775,0.671875,0.753170694703,0.258660621188,0.267805077942,Squeezed homodyne,0.00914445675323,3.14507002571,1.11701569101
5,8,0.775,0.6875,0.770686292255,0.25381748449,0.263082495699,Squeezed homodyne,0.00926501120958,3.14507002571,1.11701569101
5,8,0.775,0.703125,0.788201889806,0.249022920831,0.258402841371,Squeezed homodyne,0.00937992053961,3.14507002571,1.11701569101
5,8,0.775,0.71875,0.805717487357,0.244277555915,0.253766687004,Squeezed homodyne,0.00948913108856,3.14507002571,1.11701569101
5,8,0.775,0.734375,0.823233084908,0.239581979445,0.249174581358,Squeezed homodyne,0.00959260191289,3.14507002571,1.11701569101
5,8,0.775,0.75,0.84074868246,0.234936744889,0.244627049786,Squeezed homodyne,0.00969030489686,3.14507002571,1.11701569101
5,8,0.775,0.765625,0.858264280011,0.230342369326,0.240124594129,Squeezed homodyne,0.00978222480327,3.14507002571,1.11701569101
5,8,0.775,0.78125,0.875779877562,0.225799333363,0.235667692643,Squeezed homodyne,0.00986835928018,3.14507002571,1.11701569101
5,8,0.775,0.796875,0.893295475113,0.221308081086,0.231256799931,Squeezed homodyne,0.00994871884519,3.14507002571,1.11701569101
5,8,0.775,0.8125,0.910811072665,0.216869020033,0.226892346909,Squeezed homodyne,0.0100233268762,3.14507002571,1.11701569101
5,8,0.775,0.828125,0.928326670216,0.212482521129,0.222574740783,Squeezed homodyne,0.0100922196541,3.14507002571,1.11701569101
5,8,0.775,0.84375,0.945842267767,0.20814891851,0.21830436505,Squeezed homodyne,0.01015544654,3.14507002571,1.11701569101
5,8,0.775,0.859375,0.963357865318,0.203868509076,0.214081579518,Squeezed homodyne,0.0102130704412,3.14507002571,1.11701569101
5,8,0.775,0.875,0.98087346287,0.199641551438,0.209906720343,Squeezed homodyne,0.0102651689048,3.14507002571,1.11701569101
5,8,0.775,0.890625,0.998389060421,0.195468263416,0.205780100089,Squeezed homodyne,0.0103118366727,3.14507002571,1.11701569101
5,8,0.775,0.90625,1.01590465797,0.191348815287,0.201702007803,Squeezed homodyne,0.0103531925164,3.14507002571,1.11701569101
5,8,0.775,0.921875,1.03342025552,0.187283296109,0.197672709113,Squeezed homodyne,0.0103894130042,3.14507002571,1.11701569101
5,8,0.775,0.9375,1.05093585307,0.183270714155,0.193692446337,Squeezed homodyne,0.0104217321815,3.14507002571,1.11701569101
5,8,0.775,0.953125,1.06845145063,0.179312220933,0.189761438618,Squeezed homodyne,0.0104492176842,3.14507002571,1.11701569101
5,8,0.775,0.96875,1.08596704818,0.17540824159,0.18587988207,Squeezed homodyne,0.0104716404801,3.14507002571,1.11701569101
5,8,0.775,0.984375,1.10348264573,0.171558893894,0.182047949949,Squeezed homodyne,0.0104890560545,3.14507002571,1.11701569101
5,8,0.775,1,1.12099824328,0.16776426117,0.178265792828,Squeezed homodyne,0.0105015316581,3.14507002571,1.11701569101
5,8,0.775,1.015625,1.13851384083,0.164024401813,0.174533538804,Squeezed homodyne,0.0105091369905,3.14507002571,1.11701569101
5,8,0.775,1.03125,1.15602943838,0.160339351227,0.170851293707,Squeezed homodyne,0.0105119424803,3.14507002571,1.11701569101
5,8,0.775,1.046875,1.17354503593,0.156709123029,0.167219141335,Squeezed homodyne,0.0105100183059,3.14507002571,1.11701569101
5,8,0.775,1.0625,1.19106063348,0.153133709839,0.163637143696,Squeezed homodyne,0.0105034338574,3.14507002571,1.11701569101
5,8,0.775,1.078125,1.20857623104,0.149613083695,0.160105341271,Squeezed homodyne,0.0104922575761,3.14507002571,1.11701569101
5,8,0.775,1.09375,1.22609182859,0.146147196166,0.156623753288,Squeezed homodyne,0.0104765571213,3.14507002571,1.11701569101
5,8,0.775,1.109375,1.24360742614,0.142735978209,0.153192378008,Squeezed homodyne,0.0104563997987,3.14507002571,1.11701569101
5,8,0.775,1.125,1.26112302369,0.139379339859,0.149811193028,Squeezed homodyne,0.0104318531694,3.14507002571,1.11701569101
5,8,0.775,1.140625,1.27863862124,0.136077169841,0.146480155597,Squeezed homodyne,0.0104029857562,3.14507002571,1.11701569101
5,8,0.775,1.15625,1.29615421879,0.132829335165,0.143199202938,Squeezed homodyne,0.0103698677729,3.14507002571,1.11701569101
5,8,0.775,1.171875,1.31366981634,0.129635680765,0.139968252587,Squeezed homodyne,0.0103325718227,3.14507002571,1.11701569101
5,8,0.775,1.1875,1.33118541389,0.126496029217,0.136787202746,Squeezed homodyne,0.0102911735287,3.14507002571,1.11701569101
5,8,0.775,1.203125,1.34870101145,0.123410180555,0.133655932635,Squeezed homodyne,0.01024575208,3.14507002571,1.11701569101
5,8,0.775,1.21875,1.366216609,0.120377912184,0.130574302869,Squeezed homodyne,0.0101963906846,3.14507002571,1.11701569101
5,8,0.775,1.234375,1.38373220655,0.1173989789,0.127542155833,Squeezed homodyne,0.0101431769331,3.14507002571,1.11701569101
5,8,0.775,1.25,1.4012478041,0.11447311299,0.12455931607,Squeezed homodyne,0.0100862030807,3.14507002571,1.11701569101
5,8,0.8,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.8,0.015625,0.0175155975512,0.493589242603,0.493911240826,Squeezed homodyne,0.000321998223267,3.14507002571,1.11701569101
5,8,0.8,0.03125,0.0350311951025,0.487180178106,0.487823899863,Squeezed homodyne,0.000643721757694,3.14507002571,1.11701569101
5,8,0.8,0.046875,0.0525467926537,0.480774497741,0.481739394333,Squeezed homodyne,0.000964896591345,3.14507002571,1.11701569101
5,8,0.8,0.0625,0.070062390205,0.474373889412,0.475659139474,Squeezed homodyne,0.00128525006162,3.14507002571,1.11701569101
5,8,0.8,0.078125,0.0875779877562,0.467980036039,0.469584547558,Squeezed homodyne,0.0016045115188,3.14507002571,1.11701569101
5,8,0.8,0.09375,0.105093585307,0.461594613928,0.463517026904,Squeezed homodyne,0.00192241297647,3.14507002571,1.11701569101
5,8,0.8,0.109375,0.122609182859,0.455219291157,0.457457980902,Squeezed homodyne,0.00223868974467,3.14507002571,1.11701569101
5,8,0.8,0.125,0.14012478041,0.44885572599,0.451408807032,Squeezed homodyne,0.00255308104217,3.14507002571,1.11701569101
5,8,0.8,0.140625,0.157640377961,0.442505565322,0.445370895906,Squeezed homodyne,0.00286533058425,3.14507002571,1.11701569101
5,8,0.8,0.15625,0.175155975512,0.43617044316,0.439345630303,Squeezed homodyne,0.00317518714296,3.14507002571,1.11701569101
5,8,0.8,0.171875,0.192671573064,0.429851979144,0.433334384222,Squeezed homodyne,0.00348240507749,3.14507002571,1.11701569101
5,8,0.8,0.1875,0.210187170615,0.423551777109,0.427338521941,Squeezed homodyne,0.00378674483222,3.14507002571,1.11701569101
5,8,0.8,0.203125,0.227702768166,0.417271423689,0.42135939709,Squeezed homodyne,0.00408797340134,3.14507002571,1.11701569101
5,8,0.8,0.21875,0.245218365717,0.411012486976,0.415398351735,Squeezed homodyne,0.00438586475895,3.14507002571,1.11701569101
5,8,0.8,0.234375,0.262733963269,0.404776515217,0.409456715472,Squeezed homodyne,0.00468020025478,3.14507002571,1.11701569101
5,8,0.8,0.25,0.28024956082,0.398565035566,0.403535804542,Squeezed homodyne,0.00497076897633,3.14507002571,1.11701569101
5,8,0.8,0.265625,0.297765158371,0.392379552878,0.397636920958,Squeezed homodyne,0.0052573680798,3.14507002571,1.11701569101
5,8,0.8,0.28125,0.315280755922,0.386221548552,0.391761351646,Squeezed homodyne,0.00553980309366,3.14507002571,1.11701569101
5,8,0.8,0.296875,0.332796353474,0.380092479403,0.385910367605,Squeezed homodyne,0.00581788820173,3.14507002571,1.11701569101
5,8,0.8,0.3125,0.350311951025,0.373993776571,0.380085223089,Squeezed homodyne,0.00609144651708,3.14507002571,1.11701569101
5,8,0.8,0.328125,0.367827548576,0.367926844433,0.3742871548,Squeezed homodyne,0.00636031036654,3.14507002571,1.11701569101
5,8,0.8,0.34375,0.385343146127,0.361893059487,0.36851738111,Squeezed homodyne,0.00662432162314,3.14507002571,1.11701569101
5,8,0.8,0.359375,0.402858743679,0.35589376913,0.362777101294,Squeezed homodyne,0.00688333216455,3.14507002571,1.11701569101
5,8,0.8,0.375,0.42037434123,0.349930290146,0.357067494795,Squeezed homodyne,0.00713720464954,3.14507002571,1.11701569101
5,8,0.8,0.390625,0.437889938781,0.344003906315,0.3513897205,Squeezed homodyne,0.00738581418513,3.14507002571,1.11701569101
5,8,0.8,0.40625,0.455405536332,0.338115863018,0.345744916049,Squeezed homodyne,0.00762905303074,3.14507002571,1.11701569101
5,8,0.8,0.421875,0.472921133884,0.332267347844,0.340134197161,Squeezed homodyne,0.00786684931626,3.14507002571,1.11701569101
5,8,0.8,0.4375,0.490436731435,0.326459179588,0.334558656987,Squeezed homodyne,0.00809947739912,3.14507002571,1.11701569101
5,8,0.8,0.453125,0.507952328986,0.32069280578,0.329019365488,Squeezed homodyne,0.00832655970838,3.14507002571,1.11701569101
5,8,0.8,0.46875,0.525467926537,0.314969697896,0.323517368839,Squeezed homodyne,0.00854767094224,3.14507002571,1.11701569101
5,8,0.8,0.484375,0.542983524089,0.309290995362,0.318053688852,Squeezed homodyne,0.00876269349026,3.14507002571,1.11701569101
5,8,0.8,0.5,0.56049912164,0.303657805213,0.312629322439,Squeezed homodyne,0.00897151722668,3.14507002571,1.11701569101
5,8,0.8,0.515625,0.578014719191,0.298071206571,0.30724524109,Squeezed homodyne,0.00917403451934,3.14507002571,1.11701569101
5,8,0.8,0.53125,0.595530316742,0.292532251847,0.301902390383,Squeezed homodyne,0.00937013853558,3.14507002571,1.11701569101
5,8,0.8,0.546875,0.613045914294,0.28704196558,0.296601689519,Squeezed homodyne,0.0095597239392,3.14507002571,1.11701569101
5,8,0.8,0.5625,0.630561511845,0.281601342106,0.291344030893,Squeezed homodyne,0.00974268878754,3.14507002571,1.11701569101
5,8,0.8,0.578125,0.648077109396,0.276211343169,0.286130279683,Squeezed homodyne,0.00991893651365,3.14507002571,1.11701569101
5,8,0.8,0.59375,0.665592706947,0.270872895965,0.280961273471,Squeezed homodyne,0.0100883775063,3.14507002571,1.11701569101
5,8,0.8,0.609375,0.683108304498,0.265586891654,0.275837821899,Squeezed homodyne,0.0102509302457,3.14507002571,1.11701569101
5,8,0.8,0.625,0.70062390205,0.26035418425,0.270760706344,Squeezed homodyne,0.0104065220935,3.14507002571,1.11701569101
5,8,0.8,0.640625,0.718139499601,0.255175589792,0.265730679628,Squeezed homodyne,0.0105550898356,3.14507002571,1.11701569101
5,8,0.8,0.65625,0.735655097152,0.250051885708,0.260748465758,Squeezed homodyne,0.0106965800496,3.14507002571,1.11701569101
5,8,0.8,0.671875,0.753170694703,0.244983810341,0.255814759689,Squeezed homodyne,0.0108309493485,3.14507002571,1.11701569101
5,8,0.8,0.6875,0.770686292255,0.239972062593,0.250930227126,Squeezed homodyne,0.0109581645334,3.14507002571,1.11701569101
5,8,0.8,0.703125,0.788201889806,0.235017301664,0.246095504343,Squeezed homodyne,0.0110782026789,3.14507002571,1.11701569101
5,8,0.8,0.71875,0.805717487357,0.230120146871,0.241311198041,Squeezed homodyne,0.0111910511699,3.14507002571,1.11701569101
5,8,0.8,0.734375,0.823233084908,0.22528117753,0.236577885232,Squeezed homodyne,0.0112967077022,3.14507002571,1.11701569101
5,8,0.8,0.75,0.84074868246,0.220500932886,0.231896113147,Squeezed homodyne,0.0113951802612,3.14507002571,1.11701569101
5,8,0.8,0.765625,0.858264280011,0.215779912084,0.227266399181,Squeezed homodyne,0.0114864870973,3.14507002571,1.11701569101
5,8,0.8,0.78125,0.875779877562,0.211118574133,0.222689230858,Squeezed homodyne,0.0115706567255,3.14507002571,1.11701569101
5,8,0.8,0.796875,0.893295475113,0.206517337825,0.218165065831,Squeezed homodyne,0.0116477280058,3.14507002571,1.11701569101
5,8,0.8,0.8125,0.910811072665,0.201976581465,0.213694331904,Squeezed homodyne,0.0117177504385,3.14507002571,1.11701569101
5,8,0.8,0.828125,0.928326670216,0.197496642013,0.209277427085,Squeezed homodyne,0.0117807850719,3.14507002571,1.11701569101
5,8,0.8,0.84375,0.945842267767,0.193077811908,0.204914719665,Squeezed homodyne,0.0118369077575,3.14507002571,1.11701569101
5,8,0.8,0.859375,0.963357865318,0.188720282512,0.200606548324,Squeezed homodyne,0.0118862658122,3.14507002571,1.11701569101
5,8,0.8,0.875,0.98087346287,0.184424064022,0.19635322226,Squeezed homodyne,0.0119291582386,3.14507002571,1.11701569101
5,8,0.8,0.890625,0.998389060421,0.180189672565,0.19215502135,Squeezed homodyne,0.0119653487847,3.14507002571,1.11701569101
5,8,0.8,0.90625,1.01590465797,0.176017307618,0.188012196327,Squeezed homodyne,0.011994888709,3.14507002571,1.11701569101
5,8,0.8,0.921875,1.03342025552,0.1719071118,0.183924968994,Squeezed homodyne,0.0120178571941,3.14507002571,1.11701569101
5,8,0.8,0.9375,1.05093585307,0.167859192558,0.179893532449,Squeezed homodyne,0.0120343398912,3.14507002571,1.11701569101
5,8,0.8,0.953125,1.06845145063,0.163873623907,0.175918051343,Squeezed homodyne,0.0120444274358,3.14507002571,1.11701569101
5,8,0.8,0.96875,1.08596704818,0.159950447312,0.171998662153,Squeezed homodyne,0.0120482148413,3.14507002571,1.11701569101
5,8,0.8,0.984375,1.10348264573,0.156089672436,0.168135473489,Squeezed homodyne,0.012045801053,3.14507002571,1.11701569101
5,8,0.8,1,1.12099824328,0.152291277803,0.164328566407,Squeezed homodyne,0.0120372886038,3.14507002571,1.11701569101
5,8,0.8,1.015625,1.13851384083,0.148555211389,0.160577994756,Squeezed homodyne,0.0120227833671,3.14507002571,1.11701569101
5,8,0.8,1.03125,1.15602943838,0.144881391137,0.156883785538,Squeezed homodyne,0.0120023944017,3.14507002571,1.11701569101
5,8,0.8,1.046875,1.17354503593,0.141269705413,0.153245939292,Squeezed homodyne,0.0119762338795,3.14507002571,1.11701569101
5,8,0.8,1.0625,1.19106063348,0.137720013418,0.149664430491,Squeezed homodyne,0.0119444170735,3.14507002571,1.11701569101
5,8,0.8,1.078125,1.20857623104,0.134232145577,0.146139207963,Squeezed homodyne,0.0119070623855,3.14507002571,1.11701569101
5,8,0.8,1.09375,1.22609182859,0.13080590393,0.142670195323,Squeezed homodyne,0.0118642913934,3.14507002571,1.11701569101
5,8,0.8,1.109375,1.24360742614,0.127441062533,0.139257291432,Squeezed homodyne,0.0118162288988,3.14507002571,1.11701569101
5,8,0.8,1.125,1.26112302369,0.12413736789,0.135900370856,Squeezed homodyne,0.0117630029655,3.14507002571,1.11701569101
5,8,0.8,1.140625,1.27863862124,0.120894539416,0.132599284355,Squeezed homodyne,0.0117047449386,3.14507002571,1.11701569101
5,8,0.8,1.15625,1.29615421879,0.117712269936,0.129353859377,Squeezed homodyne,0.0116415894416,3.14507002571,1.11701569101
5,8,0.8,1.171875,1.31366981634,0.114590226218,0.126163900569,Squeezed homodyne,0.0115736743518,3.14507002571,1.11701569101
5,8,0.8,1.1875,1.33118541389,0.111528049542,0.123029190298,Squeezed homodyne,0.0115011407568,3.14507002571,1.11701569101
5,8,0.8,1.203125,1.34870101145,0.108525356284,0.119949489187,Squeezed homodyne,0.0114241329024,3.14507002571,1.11701569101
5,8,0.8,1.21875,1.366216609,0.105581738507,0.116924536656,Squeezed homodyne,0.011342798149,3.14507002571,1.11701569101
5,8,0.8,1.234375,1.38373220655,0.102696764513,0.113954051483,Squeezed homodyne,0.0112572869703,3.14507002571,1.11701569101
5,8,0.8,1.25,1.4012478041,0.0998699792806,0.111037732364,Squeezed homodyne,0.011167753083,3.14507002571,1.11701569101
5,8,0.825,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.825,0.015625,0.0175155975512,0.493130976728,0.493527580848,Squeezed homodyne,0.000396604120494,3.14507002571,1.11701569101
5,8,0.825,0.03125,0.0350311951025,0.486264018366,0.487056865232,Squeezed homodyne,0.00079284686609,3.14507002571,1.11701569101
5,8,0.825,0.046875,0.0525467926537,0.479401187833,0.480589555342,Squeezed homodyne,0.00118836750918,3.14507002571,1.11701569101
5,8,0.825,0.0625,0.070062390205,0.472544544066,0.47412735068,Squeezed homodyne,0.00158280661418,3.14507002571,1.11701569101
5,8,0.825,0.078125,0.0875779877562,0.465696140044,0.467671946722,Squeezed homodyne,0.00197580667719,3.14507002571,1.11701569101
5,8,0.825,0.09375,0.105093585307,0.45885802082,0.461225033578,Squeezed homodyne,0.00236701275801,3.14507002571,1.11701569101
5,8,0.825,0.109375,0.122609182859,0.452032221569,0.454788294671,Squeezed homodyne,0.00275607310227,3.14507002571,1.11701569101
5,8,0.825,0.125,0.14012478041,0.445220765665,0.448363405416,Squeezed homodyne,0.00314263975103,3.14507002571,1.11701569101
5,8,0.825,0.140625,0.157640377961,0.438425662775,0.441952031911,Squeezed homodyne,0.00352636913594,3.14507002571,1.11701569101
5,8,0.825,0.15625,0.175155975512,0.431648906985,0.435555829642,Squeezed homodyne,0.00390692265767,3.14507002571,1.11701569101
5,8,0.825,0.171875,0.192671573064,0.424892474956,0.429176442201,Squeezed homodyne,0.0042839672457,3.14507002571,1.11701569101
5,8,0.825,0.1875,0.210187170615,0.418158324122,0.42281550002,Squeezed homodyne,0.00465717589796,3.14507002571,1.11701569101
5,8,0.825,0.203125,0.227702768166,0.41144839092,0.416474619119,Squeezed homodyne,0.00502622819882,3.14507002571,1.11701569101
5,8,0.825,0.21875,0.245218365717,0.404764589067,0.410155399881,Squeezed homodyne,0.00539081081458,3.14507002571,1.11701569101
5,8,0.825,0.234375,0.262733963269,0.398108807871,0.403859425838,Squeezed homodyne,0.00575061796634,3.14507002571,1.11701569101
5,8,0.825,0.25,0.28024956082,0.391482910599,0.39758826248,Squeezed homodyne,0.00610535188096,3.14507002571,1.11701569101
5,8,0.825,0.265625,0.297765158371,0.384888732876,0.391343456098,Squeezed homodyne,0.00645472322267,3.14507002571,1.11701569101
5,8,0.825,0.28125,0.315280755922,0.378328081125,0.385126532636,Squeezed homodyne,0.00679845151086,3.14507002571,1.11701569101
5,8,0.825,0.296875,0.332796353474,0.371802731045,0.37893899658,Squeezed homodyne,0.00713626553468,3.14507002571,1.11701569101
5,8,0.825,0.3125,0.350311951025,0.365314426088,0.372782329873,Squeezed homodyne,0.00746790378491,3.14507002571,1.11701569101
5,8,0.825,0.328125,0.367827548576,0.358864875912,0.366657990853,Squeezed homodyne,0.0077931149418,3.14507002571,1.11701569101
5,8,0.825,0.34375,0.385343146127,0.35245575474,0.360567413232,Squeezed homodyne,0.008111658492,3.14507002571,1.11701569101
5,8,0.825,0.359375,0.402858743679,0.346088699482,0.354512005091,Squeezed homodyne,0.00842330560936,3.14507002571,1.11701569101
5,8,0.825,0.375,0.42037434123,0.339765307372,0.348493147924,Squeezed homodyne,0.00872784055153,3.14507002571,1.11701569101
5,8,0.825,0.390625,0.437889938781,0.33348713202,0.342512195701,Squeezed homodyne,0.00902506368086,3.14507002571,1.11701569101
5,8,0.825,0.40625,0.455405536332,0.327255621136,0.336570473977,Squeezed homodyne,0.00931485284029,3.14507002571,1.11701569101
5,8,0.825,0.421875,0.472921133884,0.321072358204,0.330669279028,Squeezed homodyne,0.00959692082392,3.14507002571,1.11701569101
5,8,0.825,0.4375,0.490436731435,0.314938830425,0.324809877028,Squeezed homodyne,0.00987104660379,3.14507002571,1.11701569101
5,8,0.825,0.453125,0.507952328986,0.308856448123,0.318993503264,Squeezed homodyne,0.0101370551415,3.14507002571,1.11701569101
5,8,0.825,0.46875,0.525467926537,0.302826579002,0.313221361382,Squeezed homodyne,0.0103947823803,3.14507002571,1.11701569101
5,8,0.825,0.484375,0.542983524089,0.296850547854,0.307494622682,Squeezed homodyne,0.0106440748277,3.14507002571,1.11701569101
5,8,0.825,0.5,0.56049912164,0.290929636024,0.301814425442,Squeezed homodyne,0.0108847894178,3.14507002571,1.11701569101
5,8,0.825,0.515625,0.578014719191,0.285065080737,0.296181874291,Squeezed homodyne,0.0111167935537,3.14507002571,1.11701569101
5,8,0.825,0.53125,0.595530316742,0.279258074242,0.290598039616,Squeezed homodyne,0.0113399653746,3.14507002571,1.11701569101
5,8,0.825,0.546875,0.613045914294,0.27350976287,0.285063957015,Squeezed homodyne,0.0115541941442,3.14507002571,1.11701569101
5,8,0.825,0.5625,0.630561511845,0.267821246146,0.279580626782,Squeezed homodyne,0.0117593806361,3.14507002571,1.11701569101
5,8,0.825,0.578125,0.648077109396,0.262193576007,0.274149013447,Squeezed homodyne,0.0119554374401,3.14507002571,1.11701569101
5,8,0.825,0.59375,0.665592706947,0.256627756171,0.268770045346,Squeezed homodyne,0.0121422891754,3.14507002571,1.11701569101
5,8,0.825,0.609375,0.683108304498,0.251124741621,0.263444614241,Squeezed homodyne,0.0123198726207,3.14507002571,1.11701569101
5,8,0.825,0.625,0.70062390205,0.245685438197,0.258173574975,Squeezed homodyne,0.0124881367781,3.14507002571,1.11701569101
5,8,0.825,0.640625,0.718139499601,0.240310702291,0.252957745175,Squeezed homodyne,0.0126470428845,3.14507002571,1.11701569101
5,8,0.825,0.65625,0.735655097152,0.23500134061,0.247797904994,Squeezed homodyne,0.0127965643836,3.14507002571,1.11701569101
5,8,0.825,0.671875,0.753170694703,0.229758110033,0.242694796896,Squeezed homodyne,0.0129366868627,3.14507002571,1.11701569101
5,8,0.825,0.6875,0.770686292255,0.224581717519,0.237649125481,Squeezed homodyne,0.0130674079626,3.14507002571,1.11701569101
5,8,0.825,0.703125,0.788201889806,0.219472820089,0.232661557357,Squeezed homodyne,0.0131887372678,3.14507002571,1.11701569101
5,8,0.825,0.71875,0.805717487357,0.214432024856,0.227732721043,Squeezed homodyne,0.0133006961866,3.14507002571,1.11701569101
5,8,0.825,0.734375,0.823233084908,0.209459889082,0.222863206924,Squeezed homodyne,0.0134033178416,3.14507002571,1.11701569101
5,8,0.825,0.75,0.84074868246,0.204556920223,0.21805356724,Squeezed homodyne,0.0134966470171,3.14507002571,1.11701569101
5,8,0.825,0.765625,0.858264280011,0.199723575829,0.213304316118,Squeezed homodyne,0.0135807402894,3.14507002571,1.11701569101
5,8,0.825,0.78125,0.875779877562,0.194960262747,0.208615929638,Squeezed homodyne,0.0136556668917,3.14507002571,1.11701569101
5,8,0.825,0.796875,0.893295475113,0.190267312957,0.203988845948,Squeezed homodyne,0.0137215329909,3.14507002571,1.11701569101
5,8,0.825,0.8125,0.910811072665,0.185645043912,0.199423465406,Squeezed homodyne,0.0137784214944,3.14507002571,1.11701569101
5,8,0.825,0.828125,0.928326670216,0.181093764806,0.194920150769,Squeezed homodyne,0.0138263859624,3.14507002571,1.11701569101
5,8,0.825,0.84375,0.945842267767,0.176613702048,0.190479227411,Squeezed homodyne,0.0138655253627,3.14507002571,1.11701569101
5,8,0.825,0.859375,0.963357865318,0.172205035106,0.186100983585,Squeezed homodyne,0.0138959484786,3.14507002571,1.11701569101
5,8,0.825,0.875,0.98087346287,0.167867898143,0.181785670713,Squeezed homodyne,0.0139177725701,3.14507002571,1.11701569101
5,8,0.825,0.890625,0.998389060421,0.163602380765,0.177533503715,Squeezed homodyne,0.0139311229497,3.14507002571,1.11701569101
5,8,0.825,0.90625,1.01590465797,0.159408528773,0.173344661369,Squeezed homodyne,0.0139361325957,3.14507002571,1.11701569101
5,8,0.825,0.921875,1.03342025552,0.155286344935,0.169219286704,Squeezed homodyne,0.013932941769,3.14507002571,1.11701569101
5,8,0.825,0.9375,1.05093585307,0.151235789793,0.165157487428,Squeezed homodyne,0.0139216976351,3.14507002571,1.11701569101
5,8,0.825,0.953125,1.06845145063,0.147256782481,0.161159336378,Squeezed homodyne,0.0139025538976,3.14507002571,1.11701569101
5,8,0.825,0.96875,1.08596704818,0.143349201563,0.157224872011,Squeezed homodyne,0.013875670448,3.14507002571,1.11701569101
5,8,0.825,0.984375,1.10348264573,0.139512885878,0.153354098911,Squeezed homodyne,0.0138412130326,3.14507002571,1.11701569101
5,8,0.825,1,1.12099824328,0.135747635401,0.149546988334,Squeezed homodyne,0.0137993529335,3.14507002571,1.11701569101
5,8,0.825,1.015625,1.13851384083,0.132053212113,0.145803478772,Squeezed homodyne,0.0137502666599,3.14507002571,1.11701569101
5,8,0.825,1.03125,1.15602943838,0.128429340901,0.142123476545,Squeezed homodyne,0.0136941356445,3.14507002571,1.11701569101
5,8,0.825,1.046875,1.17354503593,0.124875710472,0.138506856415,Squeezed homodyne,0.0136311459425,3.14507002571,1.11701569101
5,8,0.825,1.0625,1.19106063348,0.121391974294,0.134953462224,Squeezed homodyne,0.0135614879299,3.14507002571,1.11701569101
5,8,0.825,1.078125,1.20857623104,0.117977751554,0.131463107553,Squeezed homodyne,0.0134853559993,3.14507002571,1.11701569101
5,8,0.825,1.09375,1.22609182859,0.114632628146,0.128035576402,Squeezed homodyne,0.0134029482556,3.14507002571,1.11701569101
5,8,0.825,1.109375,1.24360742614,0.111356157673,0.124670623885,Squeezed homodyne,0.0133144662113,3.14507002571,1.11701569101
5,8,0.825,1.125,1.26112302369,0.108147862458,0.121367976946,Squeezed homodyne,0.0132201144875,3.14507002571,1.11701569101
5,8,0.825,1.140625,1.27863862124,0.105007234558,0.118127335091,Squeezed homodyne,0.0131201005331,3.14507002571,1.11701569101
5,8,0.825,1.15625,1.29615421879,0.101933736742,0.114948371137,Squeezed homodyne,0.013014634395,3.14507002571,1.11701569101
5,8,0.825,1.171875,1.31366981634,0.0989268032912,0.111830731968,Squeezed homodyne,0.0129039286766,3.14507002571,1.11701569101
5,8,0.825,1.1875,1.33118541389,0.0959858373455,0.108774039309,Squeezed homodyne,0.0127882019631,3.14507002571,1.11701569101
5,8,0.825,1.203125,1.34870101145,0.0931102040507,0.105777890512,Squeezed homodyne,0.0126676864617,3.14507002571,1.11701569101
5,8,0.825,1.21875,1.366216609,0.0902992827784,0.102841859352,Squeezed homodyne,0.012542576574,3.14507002571,1.11701569101
5,8,0.825,1.234375,1.38373220655,0.0875524128435,0.0999654968256,Squeezed homodyne,0.0124130839821,3.14507002571,1.11701569101
5,8,0.825,1.25,1.4012478041,0.0848689090613,0.0971483319637,Squeezed homodyne,0.0122794229024,3.14507002571,1.11701569101
5,8,0.85,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.85,0.015625,0.0175155975512,0.49259234314,0.493091162057,Squeezed homodyne,0.000498818917218,3.14507002571,1.11701569101
5,8,0.85,0.03125,0.0350311951025,0.485187276729,0.486184395983,Squeezed homodyne,0.000997119254847,3.14507002571,1.11701569101
5,8,0.85,0.046875,0.0525467926537,0.47778738841,0.479281771784,Squeezed homodyne,0.00149438337369,3.14507002571,1.11701569101
5,8,0.85,0.0625,0.070062390205,0.470395260227,0.47238535574,Squeezed homodyne,0.00199009551263,3.14507002571,1.11701569101
5,8,0.85,0.078125,0.0875779877562,0.46301346583,0.465497208551,Squeezed homodyne,0.0024837427209,3.14507002571,1.11701569101
5,8,0.85,0.09375,0.105093585307,0.455644567709,0.458619383491,Squeezed homodyne,0.00297481578228,3.14507002571,1.11701569101
5,8,0.85,0.109375,0.122609182859,0.44829111444,0.451753924569,Squeezed homodyne,0.00346281012869,3.14507002571,1.11701569101
5,8,0.85,0.125,0.14012478041,0.44095563797,0.44490286471,Squeezed homodyne,0.00394722674051,3.14507002571,1.11701569101
5,8,0.85,0.140625,0.157640377961,0.433640650917,0.438068223948,Squeezed homodyne,0.00442757303142,3.14507002571,1.11701569101
5,8,0.85,0.15625,0.175155975512,0.426348643924,0.431252007639,Squeezed homodyne,0.00490336371524,3.14507002571,1.11701569101
5,8,0.85,0.171875,0.192671573064,0.419082083047,0.424456204699,Squeezed homodyne,0.00537412165281,3.14507002571,1.11701569101
5,8,0.85,0.1875,0.210187170615,0.411843407185,0.417682785862,Squeezed homodyne,0.00583937867671,3.14507002571,1.11701569101
5,8,0.85,0.203125,0.227702768166,0.404635025573,0.410933701965,Squeezed homodyne,0.00629867639205,3.14507002571,1.11701569101
5,8,0.85,0.21875,0.245218365717,0.39745931532,0.404210882271,Squeezed homodyne,0.00675156695141,3.14507002571,1.11701569101
5,8,0.85,0.234375,0.262733963269,0.390318619009,0.397516232811,Squeezed homodyne,0.00719761380232,3.14507002571,1.11701569101
5,8,0.85,0.25,0.28024956082,0.383215242364,0.390851634769,Squeezed homodyne,0.00763639240501,3.14507002571,1.11701569101
5,8,0.85,0.265625,0.297765158371,0.376151451983,0.384218942902,Squeezed homodyne,0.00806749091816,3.14507002571,1.11701569101
5,8,0.85,0.28125,0.315280755922,0.369129473145,0.377619983995,Squeezed homodyne,0.00849051084925,3.14507002571,1.11701569101
5,8,0.85,0.296875,0.332796353474,0.362151487698,0.371056555363,Squeezed homodyne,0.00890506766509,3.14507002571,1.11701569101
5,8,0.85,0.3125,0.350311951025,0.355219632031,0.364530423391,Squeezed homodyne,0.00931079135995,3.14507002571,1.11701569101
5,8,0.85,0.328125,0.367827548576,0.34833599513,0.358043322121,Squeezed homodyne,0.00970732699143,3.14507002571,1.11701569101
5,8,0.85,0.34375,0.385343146127,0.341502616593,0.351596951884,Squeezed homodyne,0.0100943352904,3.14507002571,1.11701569101
5,8,0.85,0.359375,0.402858743679,0.334721483277,0.345192977981,Squeezed homodyne,0.0104714947037,3.14507002571,1.11701569101
5,8,0.85,0.375,0.42037434123,0.327994523489,0.338833029418,Squeezed homodyne,0.0108385059292,3.14507002571,1.11701569101
5,8,0.85,0.390625,0.437889938781,0.321323635629,0.332518697687,Squeezed homodyne,0.0111950620578,3.14507002571,1.11701569101
5,8,0.85,0.40625,0.455405536332,0.314710648558,0.326251535604,Squeezed homodyne,0.0115408870464,3.14507002571,1.11701569101
5,8,0.85,0.421875,0.472921133884,0.308157332683,0.320033056199,Squeezed homodyne,0.0118757235155,3.14507002571,1.11701569101
5,8,0.85,0.4375,0.490436731435,0.301665399894,0.313864731662,Squeezed homodyne,0.0121993317681,3.14507002571,1.11701569101
5,8,0.85,0.453125,0.507952328986,0.295236502443,0.307747992353,Squeezed homodyne,0.0125114899096,3.14507002571,1.11701569101
5,8,0.85,0.46875,0.525467926537,0.288872231843,0.301684225856,Squeezed homodyne,0.0128119940135,3.14507002571,1.11701569101
5,8,0.85,0.484375,0.542983524089,0.282574117805,0.295674776107,Squeezed homodyne,0.0131006583018,3.14507002571,1.11701569101
5,8,0.85,0.5,0.56049912164,0.276343627267,0.289720942568,Squeezed homodyne,0.013377315301,3.14507002571,1.11701569101
5,8,0.85,0.515625,0.578014719191,0.270182163523,0.283823979476,Squeezed homodyne,0.0136418159539,3.14507002571,1.11701569101
5,8,0.85,0.53125,0.595530316742,0.264091065449,0.27798509514,Squeezed homodyne,0.0138940296909,3.14507002571,1.11701569101
5,8,0.85,0.546875,0.613045914294,0.258071606844,0.272205451303,Squeezed homodyne,0.0141338444594,3.14507002571,1.11701569101
5,8,0.85,0.5625,0.630561511845,0.252124995864,0.266486162575,Squeezed homodyne,0.0143611667112,3.14507002571,1.11701569101
5,8,0.85,0.578125,0.648077109396,0.246252374566,0.260828295913,Squeezed homodyne,0.0145759213464,3.14507002571,1.11701569101
5,8,0.85,0.59375,0.665592706947,0.240454818559,0.255232870174,Squeezed homodyne,0.0147780516147,3.14507002571,1.11701569101
5,8,0.85,0.609375,0.683108304498,0.234733336753,0.249700855729,Squeezed homodyne,0.0149675189761,3.14507002571,1.11701569101
5,8,0.85,0.625,0.70062390205,0.229088871212,0.244233174133,Squeezed homodyne,0.015144302921,3.14507002571,1.11701569101
5,8,0.85,0.640625,0.718139499601,0.223522297111,0.238830697865,Squeezed homodyne,0.0153084007543,3.14507002571,1.11701569101
5,8,0.85,0.65625,0.735655097152,0.21803442278,0.233494250124,Squeezed homodyne,0.0154598273434,3.14507002571,1.11701569101
5,8,0.85,0.671875,0.753170694703,0.212625989848,0.228224604685,Squeezed homodyne,0.0155986148367,3.14507002571,1.11701569101
5,8,0.85,0.6875,0.770686292255,0.207297673464,0.223022485824,Squeezed homodyne,0.0157248123596,3.14507002571,1.11701569101
5,8,0.85,0.703125,0.788201889806,0.202050082566,0.217888568295,Squeezed homodyne,0.0158384857282,3.14507002571,1.11701569101
5,8,0.85,0.71875,0.805717487357,0.196883759807,0.212823477366,Squeezed homodyne,0.0159397175593,3.14507002571,1.11701569101
5,8,0.85,0.734375,0.823233084908,0.191799179156,0.207827788922,Squeezed homodyne,0.0160286097656,3.14507002571,1.11701569101
5,8,0.85,0.75,0.84074868246,0.186796760129,0.202902029614,Squeezed homodyne,0.0161052694847,3.14507002571,1.11701569101
5,8,0.85,0.765625,0.858264280011,0.181876854644,0.198046677075,Squeezed homodyne,0.0161698224308,3.14507002571,1.11701569101
5,8,0.85,0.78125,0.875779877562,0.177039750448,0.193262160182,Squeezed homodyne,0.0162224097341,3.14507002571,1.11701569101
5,8,0.85,0.796875,0.893295475113,0.172285673037,0.188548859382,Squeezed homodyne,0.0162631863444,3.14507002571,1.11701569101
5,8,0.85,0.8125,0.910811072665,0.16761478659,0.183907107062,Squeezed homodyne,0.0162923204726,3.14507002571,1.11701569101
5,8,0.85,0.828125,0.928326670216,0.163027194936,0.179337187978,Squeezed homodyne,0.0163099930418,3.14507002571,1.11701569101
5,8,0.85,0.84375,0.945842267767,0.158522942601,0.174839339727,Squeezed homodyne,0.0163163971256,3.14507002571,1.11701569101
5,8,0.85,0.859375,0.963357865318,0.154102015898,0.170413753274,Squeezed homodyne,0.0163117373758,3.14507002571,1.11701569101
5,8,0.85,0.875,0.98087346287,0.149764344084,0.166060573524,Squeezed homodyne,0.0162962294398,3.14507002571,1.11701569101
5,8,0.85,0.890625,0.998389060421,0.145509800569,0.161779899939,Squeezed homodyne,0.0162700993699,3.14507002571,1.11701569101
5,8,0.85,0.90625,1.01590465797,0.141338204173,0.157571787198,Squeezed homodyne,0.016233583025,3.14507002571,1.11701569101
5,8,0.85,0.921875,1.03342025552,0.137249320435,0.153436245904,Squeezed homodyne,0.0161869254688,3.14507002571,1.11701569101
5,8,0.85,0.9375,1.05093585307,0.133242862961,0.149373243324,Squeezed homodyne,0.0161303803632,3.14507002571,1.11701569101
5,8,0.85,0.953125,1.06845145063,0.129318494814,0.145382704174,Squeezed homodyne,0.0160642093603,3.14507002571,1.11701569101
5,8,0.85,0.96875,1.08596704818,0.125475829948,0.141464511441,Squeezed homodyne,0.0159886814935,3.14507002571,1.11701569101
5,8,0.85,0.984375,1.10348264573,0.121714434665,0.137618507233,Squeezed homodyne,0.0159040725679,3.14507002571,1.11701569101
5,8,0.85,1,1.12099824328,0.118033829116,0.133844493669,Squeezed homodyne,0.0158106645524,3.14507002571,1.11701569101
5,8,0.85,1.015625,1.13851384083,0.114433488824,0.130142233798,Squeezed homodyne,0.0157087449749,3.14507002571,1.11701569101
5,8,0.85,1.03125,1.15602943838,0.110912846229,0.12651145255,Squeezed homodyne,0.0155986063214,3.14507002571,1.11701569101
5,8,0.85,1.046875,1.17354503593,0.107471292261,0.122951837705,Squeezed homodyne,0.0154805454441,3.14507002571,1.11701569101
5,8,0.85,1.0625,1.19106063348,0.104108177911,0.1194630409,Squeezed homodyne,0.0153548629892,3.14507002571,1.11701569101
5,8,0.85,1.078125,1.20857623104,0.100822815694,0.116044678647,Squeezed homodyne,0.0152218629535,3.14507002571,1.11701569101
5,8,0.85,1.09375,1.22609182859,0.0976144801483,0.112696333386,Squeezed homodyne,0.0150818532376,3.14507002571,1.11701569101
5,8,0.85,1.109375,1.24360742614,0.0944824135339,0.109417554542,Squeezed homodyne,0.0149351410085,3.14507002571,1.11701569101
5,8,0.85,1.125,1.26112302369,0.0914258246029,0.106207859614,Squeezed homodyne,0.0147820350107,3.14507002571,1.11701569101
5,8,0.85,1.140625,1.27863862124,0.0884438897716,0.103066735265,Squeezed homodyne,0.0146228454932,3.14507002571,1.11701569101
5,8,0.85,1.15625,1.29615421879,0.0855357553974,0.0999936384401,Squeezed homodyne,0.0144578830427,3.14507002571,1.11701569101
5,8,0.85,1.171875,1.31366981634,0.0827005394667,0.0969879974859,Squeezed homodyne,0.0142874580192,3.14507002571,1.11701569101
5,8,0.85,1.1875,1.33118541389,0.0799373332445,0.094049213282,Squeezed homodyne,0.0141118800375,3.14507002571,1.11701569101
5,8,0.85,1.203125,1.34870101145,0.0772452029143,0.091176660382,Squeezed homodyne,0.0139314574676,3.14507002571,1.11701569101
5,8,0.85,1.21875,1.366216609,0.0746231912058,0.0883696881591,Squeezed homodyne,0.0137464969533,3.14507002571,1.11701569101
5,8,0.85,1.234375,1.38373220655,0.0720703190094,0.0856276219558,Squeezed homodyne,0.0135573029464,3.14507002571,1.11701569101
5,8,0.85,1.25,1.4012478041,0.0695855869764,0.0829497642361,Squeezed homodyne,0.0133641772597,3.14507002571,1.11701569101
5,8,0.875,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.875,0.015625,0.0175155975512,0.491944948024,0.49258682946,Squeezed homodyne,0.000641881436354,3.14507002571,1.11701569101
5,8,0.875,0.03125,0.0350311951025,0.483893236136,0.485176218415,Squeezed homodyne,0.00128298227932,3.14507002571,1.11701569101
5,8,0.875,0.046875,0.0525467926537,0.475848200144,0.477770723711,Squeezed homodyne,0.00192252356654,3.14507002571,1.11701569101
5,8,0.875,0.0625,0.070062390205,0.467813167301,0.470372896893,Squeezed homodyne,0.00255972959268,3.14507002571,1.11701569101
5,8,0.875,0.078125,0.0875779877562,0.459791452052,0.462985281577,Squeezed homodyne,0.00319382952542,3.14507002571,1.11701569101
5,8,0.875,0.09375,0.105093585307,0.451786351812,0.455610410818,Squeezed homodyne,0.00382405900653,3.14507002571,1.11701569101
5,8,0.875,0.109375,0.122609182859,0.443801142777,0.44825080451,Squeezed homodyne,0.00444966173298,3.14507002571,1.11701569101
5,8,0.875,0.125,0.14012478041,0.435839075786,0.440908966799,Squeezed homodyne,0.00506989101349,3.14507002571,1.11701569101
5,8,0.875,0.140625,0.157640377961,0.427903372239,0.433587383535,Squeezed homodyne,0.00568401129563,3.14507002571,1.11701569101
5,8,0.875,0.15625,0.175155975512,0.419997220079,0.426288519738,Squeezed homodyne,0.00629129965899,3.14507002571,1.11701569101
5,8,0.875,0.171875,0.192671573064,0.412123769849,0.419014817119,Squeezed homodyne,0.00689104726992,3.14507002571,1.11701569101
5,8,0.875,0.1875,0.210187170615,0.404286130831,0.411768691625,Squeezed homodyne,0.00748256079367,3.14507002571,1.11701569101
5,8,0.875,0.203125,0.227702768166,0.396487367277,0.404552531037,Squeezed homodyne,0.00806516375978,3.14507002571,1.11701569101
5,8,0.875,0.21875,0.245218365717,0.388730494736,0.397368692613,Squeezed homodyne,0.00863819787709,3.14507002571,1.11701569101
5,8,0.875,0.234375,0.262733963269,0.381018476488,0.390219500783,Squeezed homodyne,0.00920102429498,3.14507002571,1.11701569101
5,8,0.875,0.25,0.28024956082,0.373354220094,0.383107244902,Squeezed homodyne,0.00975302480797,3.14507002571,1.11701569101
5,8,0.875,0.265625,0.297765158371,0.365740574053,0.376034177055,Squeezed homodyne,0.010293603002,3.14507002571,1.11701569101
5,8,0.875,0.28125,0.315280755922,0.358180324591,0.369002509933,Squeezed homodyne,0.0108221853423,3.14507002571,1.11701569101
5,8,0.875,0.296875,0.332796353474,0.350676192569,0.362014414773,Squeezed homodyne,0.0113382222033,3.14507002571,1.11701569101
5,8,0.875,0.3125,0.350311951025,0.343230830526,0.355072019359,Squeezed homodyne,0.0118411888329,3.14507002571,1.11701569101
5,8,0.875,0.328125,0.367827548576,0.335846819785,0.348177406112,Squeezed homodyne,0.0123305863272,3.14507002571,1.11701569101
5,8,0.875,0.34375,0.385343146127,0.328526668414,0.341332610234,Squeezed homodyne,0.0128059418201,3.14507002571,1.11701569101
5,8,0.875,0.359375,0.402858743679,0.321272808795,0.334539617949,Squeezed homodyne,0.0132668091541,3.14507002571,1.11701569101
5,8,0.875,0.375,0.42037434123,0.314087594199,0.327800364811,Squeezed homodyne,0.0137127706123,3.14507002571,1.11701569101
5,8,0.875,0.390625,0.437889938781,0.306973297149,0.3211167341,Squeezed homodyne,0.0141434369516,3.14507002571,1.11701569101
5,8,0.875,0.40625,0.455405536332,0.299932107433,0.314490555303,Squeezed homodyne,0.0145584478697,3.14507002571,1.11701569101
5,8,0.875,0.421875,0.472921133884,0.292966130259,0.307923602678,Squeezed homodyne,0.014957472419,3.14507002571,1.11701569101
5,8,0.875,0.4375,0.490436731435,0.286077384571,0.301417593912,Squeezed homodyne,0.0153402093409,3.14507002571,1.11701569101
5,8,0.875,0.453125,0.507952328986,0.279267801535,0.29497418886,Squeezed homodyne,0.0157063873255,3.14507002571,1.11701569101
5,8,0.875,0.46875,0.525467926537,0.272539223192,0.288594988387,Squeezed homodyne,0.0160557651949,3.14507002571,1.11701569101
5,8,0.875,0.484375,0.542983524089,0.265893401278,0.282281533289,Squeezed homodyne,0.016388132011,3.14507002571,1.11701569101
5,8,0.875,0.5,0.56049912164,0.259331996215,0.276035303321,Squeezed homodyne,0.0167033071057,3.14507002571,1.11701569101
5,8,0.875,0.515625,0.578014719191,0.252856576269,0.269857716305,Squeezed homodyne,0.0170011400353,3.14507002571,1.11701569101
5,8,0.875,0.53125,0.595530316742,0.246468616884,0.263750127343,Squeezed homodyne,0.0172815104591,3.14507002571,1.11701569101
5,8,0.875,0.546875,0.613045914294,0.240169500178,0.257713828122,Squeezed homodyne,0.0175443279439,3.14507002571,1.11701569101
5,8,0.875,0.5625,0.630561511845,0.233960514613,0.251750046311,Squeezed homodyne,0.0177895316981,3.14507002571,1.11701569101
5,8,0.875,0.578125,0.648077109396,0.227842854821,0.245859945056,Squeezed homodyne,0.0180170902343,3.14507002571,1.11701569101
5,8,0.875,0.59375,0.665592706947,0.221817621602,0.240044622568,Squeezed homodyne,0.0182270009661,3.14507002571,1.11701569101
5,8,0.875,0.609375,0.683108304498,0.215885822069,0.234305111809,Squeezed homodyne,0.0184192897399,3.14507002571,1.11701569101
5,8,0.875,0.625,0.70062390205,0.210048369956,0.228642380262,Squeezed homodyne,0.0185940103067,3.14507002571,1.11701569101
5,8,0.875,0.640625,0.718139499601,0.204306086064,0.223057329808,Squeezed homodyne,0.0187512437445,3.14507002571,1.11701569101
5,8,0.875,0.65625,0.735655097152,0.198659698816,0.217550796681,Squeezed homodyne,0.0188910978656,3.14507002571,1.11701569101
5,8,0.875,0.671875,0.753170694703,0.193109845312,0.212123551523,Squeezed homodyne,0.0190137062106,3.14507002571,1.11701569101
5,8,0.875,0.6875,0.770686292255,0.187657072088,0.20677629952,Squeezed homodyne,0.0191192274321,3.14507002571,1.11701569101
5,8,0.875,0.703125,0.788201889806,0.182301835953,0.201509680639,Squeezed homodyne,0.0192078446863,3.14507002571,1.11701569101
5,8,0.875,0.71875,0.805717487357,0.177044505245,0.196324269933,Squeezed homodyne,0.0192797646882,3.14507002571,1.11701569101
5,8,0.875,0.734375,0.823233084908,0.171885361131,0.191220577946,Squeezed homodyne,0.0193352168151,3.14507002571,1.11701569101
5,8,0.875,0.75,0.84074868246,0.166824599008,0.186199051191,Squeezed homodyne,0.0193744521837,3.14507002571,1.11701569101
5,8,0.875,0.765625,0.858264280011,0.16186233002,0.181260072713,Squeezed homodyne,0.0193977426932,3.14507002571,1.11701569101
5,8,0.875,0.78125,0.875779877562,0.156998582685,0.176403962725,Squeezed homodyne,0.0194053800408,3.14507002571,1.11701569101
5,8,0.875,0.796875,0.893295475113,0.152233304618,0.171630979327,Squeezed homodyne,0.0193976747087,3.14507002571,1.11701569101
5,8,0.875,0.8125,0.910811072665,0.147566364359,0.166941319289,Squeezed homodyne,0.0193749549303,3.14507002571,1.11701569101
5,8,0.875,0.828125,0.928326670216,0.142997553275,0.162335118912,Squeezed homodyne,0.0193375656364,3.14507002571,1.11701569101
5,8,0.875,0.84375,0.945842267767,0.138526587566,0.157812454952,Squeezed homodyne,0.0192858673863,3.14507002571,1.11701569101
5,8,0.875,0.859375,0.963357865318,0.134153110327,0.153373345614,Squeezed homodyne,0.0192202352867,3.14507002571,1.11701569101
5,8,0.875,0.875,0.98087346287,0.129876693699,0.149017751602,Squeezed homodyne,0.0191410579027,3.14507002571,1.11701569101
5,8,0.875,0.890625,0.998389060421,0.125696841068,0.144745577231,Squeezed homodyne,0.0190487361626,3.14507002571,1.11701569101
5,8,0.875,0.90625,1.01590465797,0.121612989336,0.140556671598,Squeezed homodyne,0.0189436822617,3.14507002571,1.11701569101
5,8,0.875,0.921875,1.03342025552,0.117624511235,0.136450829802,Squeezed homodyne,0.018826318567,3.14507002571,1.11701569101
5,8,0.875,0.9375,1.05093585307,0.113730717691,0.132427794217,Squeezed homodyne,0.0186970765267,3.14507002571,1.11701569101
5,8,0.875,0.953125,1.06845145063,0.10993086022,0.128487255808,Squeezed homodyne,0.0185563955879,3.14507002571,1.11701569101
5,8,0.875,0.96875,1.08596704818,0.106224133365,0.124628855495,Squeezed homodyne,0.0184047221296,3.14507002571,1.11701569101
5,8,0.875,0.984375,1.10348264573,0.102609677154,0.120852185556,Squeezed homodyne,0.0182425084018,3.14507002571,1.11701569101
5,8,0.875,1,1.12099824328,0.0990865796469,0.117156791066,Squeezed homodyne,0.0180702114189,3.14507002571,1.11701569101
5,8,0.875,1.015625,1.13851384083,0.0956538794104,0.113542171371,Squeezed homodyne,0.0178882919603,3.14507002571,1.11701569101
5,8,0.875,1.03125,1.15602943838,0.0923105679978,0.110007781593,Squeezed homodyne,0.017697213595,3.14507002571,1.11701569101
5,8,0.875,1.046875,1.17354503593,0.0890555924776,0.106553034162,Squeezed homodyne,0.0174974416846,3.14507002571,1.11701569101
5,8,0.875,1.0625,1.19106063348,0.0858878579549,0.103177300373,Squeezed homodyne,0.0172894424185,3.14507002571,1.11701569101
5,8,0.875,1.078125,1.20857623104,0.0828062300842,0.0998799119631,Squeezed homodyne,0.0170736818789,3.14507002571,1.11701569101
5,8,0.875,1.09375,1.22609182859,0.0798095375714,0.0966601627056,Squeezed homodyne,0.0168506251341,3.14507002571,1.11701569101
5,8,0.875,1.109375,1.24360742614,0.0768965746603,0.0935173100228,Squeezed homodyne,0.0166207353625,3.14507002571,1.11701569101
5,8,0.875,1.125,1.26112302369,0.0740661035997,0.0904505766066,Squeezed homodyne,0.0163844730069,3.14507002571,1.11701569101
5,8,0.875,1.140625,1.27863862124,0.0713168570865,0.0874591520492,Squeezed homodyne,0.0161422949628,3.14507002571,1.11701569101
5,8,0.875,1.15625,1.29615421879,0.0686475406807,0.0845421944795,Squeezed homodyne,0.0158946537988,3.14507002571,1.11701569101
5,8,0.875,1.171875,1.31366981634,0.0660568351887,0.0816988322021,Squeezed homodyne,0.0156419970134,3.14507002571,1.11701569101
5,8,0.875,1.1875,1.33118541389,0.0635433990101,0.0789281653362,Squeezed homodyne,0.015384766326,3.14507002571,1.11701569101
5,8,0.875,1.203125,1.34870101145,0.0611058704465,0.0762292674515,Squeezed homodyne,0.0151233970051,3.14507002571,1.11701569101
5,8,0.875,1.21875,1.366216609,0.0587428699663,0.0736011871989,Squeezed homodyne,0.0148583172326,3.14507002571,1.11701569101
5,8,0.875,1.234375,1.38373220655,0.0564530024254,0.071042949932,Squeezed homodyne,0.0145899475065,3.14507002571,1.11701569101
5,8,0.875,1.25,1.4012478041,0.0542348592387,0.0685535593188,Squeezed homodyne,0.0143187000801,3.14507002571,1.11701569101
5,8,0.9,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.9,0.015625,0.0175155975512,0.491142752733,0.491992575718,Squeezed homodyne,0.000849822984454,3.14507002571,1.11701569101
5,8,0.9,0.03125,0.0350311951025,0.48228995999,0.483988377066,Squeezed homodyne,0.00169841707641,3.14507002571,1.11701569101
5,8,0.9,0.046875,0.0525467926537,0.473446069352,0.475990625778,Squeezed homodyne,0.00254455642633,3.14507002571,1.11701569101
5,8,0.9,0.0625,0.070062390205,0.46461551454,0.4680025358,Squeezed homodyne,0.00338702125977,3.14507002571,1.11701569101
5,8,0.9,0.078125,0.0875779877562,0.455802708528,0.460027309415,Squeezed homodyne,0.00422460088771,3.14507002571,1.11701569101
5,8,0.9,0.09375,0.105093585307,0.447012036712,0.452068133397,Squeezed homodyne,0.00505609668464,3.14507002571,1.11701569101
5,8,0.9,0.109375,0.122609182859,0.438247850161,0.444128175185,Squeezed homodyne,0.00588032502349,3.14507002571,1.11701569101
5,8,0.9,0.125,0.14012478041,0.42951445895,0.436210579107,Squeezed homodyne,0.00669612015739,3.14507002571,1.11701569101
5,8,0.9,0.140625,0.157640377961,0.420816125608,0.428318462646,Squeezed homodyne,0.00750233703796,3.14507002571,1.11701569101
5,8,0.9,0.15625,0.175155975512,0.412157058695,0.420454912755,Squeezed homodyne,0.00829785406033,3.14507002571,1.11701569101
5,8,0.9,0.171875,0.192671573064,0.403541406518,0.412622982243,Squeezed homodyne,0.00908157572558,3.14507002571,1.11701569101
5,8,0.9,0.1875,0.210187170615,0.394973251006,0.404825686218,Squeezed homodyne,0.00985243521137,3.14507002571,1.11701569101
5,8,0.9,0.203125,0.227702768166,0.386456601771,0.397065998613,Squeezed homodyne,0.0106093968422,3.14507002571,1.11701569101
5,8,0.9,0.21875,0.245218365717,0.377995390341,0.389346848792,Squeezed homodyne,0.0113514584508,3.14507002571,1.11701569101
5,8,0.9,0.234375,0.262733963269,0.369593464615,0.381671118239,Squeezed homodyne,0.0120776536241,3.14507002571,1.11701569101
5,8,0.9,0.25,0.28024956082,0.361254583524,0.374041637349,Squeezed homodyne,0.0127870538244,3.14507002571,1.11701569101
5,8,0.9,0.265625,0.297765158371,0.352982411929,0.366461182312,Squeezed homodyne,0.0134787703827,3.14507002571,1.11701569101
5,8,0.9,0.28125,0.315280755922,0.344780515752,0.358932472109,Squeezed homodyne,0.0141519563568,3.14507002571,1.11701569101
5,8,0.9,0.296875,0.332796353474,0.336652357369,0.351458165613,Squeezed homodyne,0.0148058082435,3.14507002571,1.11701569101
5,8,0.9,0.3125,0.350311951025,0.328601291276,0.344040858811,Squeezed homodyne,0.0154395675356,3.14507002571,1.11701569101
5,8,0.9,0.328125,0.367827548576,0.320630559989,0.336683082148,Squeezed homodyne,0.0160525221586,3.14507002571,1.11701569101
5,8,0.9,0.34375,0.385343146127,0.312743290252,0.329387297988,Squeezed homodyne,0.0166440077353,3.14507002571,1.11701569101
5,8,0.9,0.359375,0.402858743679,0.304942489524,0.322155898216,Squeezed homodyne,0.0172134086917,3.14507002571,1.11701569101
5,8,0.9,0.375,0.42037434123,0.297231042758,0.314991201965,Squeezed homodyne,0.0177601592071,3.14507002571,1.11701569101
5,8,0.9,0.390625,0.437889938781,0.289611709481,0.307895453485,Squeezed homodyne,0.0182837440037,3.14507002571,1.11701569101
5,8,0.9,0.40625,0.455405536332,0.282087121169,0.300870820146,Squeezed homodyne,0.0187836989762,3.14507002571,1.11701569101
5,8,0.9,0.421875,0.472921133884,0.274659778929,0.293919390589,Squeezed homodyne,0.0192596116597,3.14507002571,1.11701569101
5,8,0.9,0.4375,0.490436731435,0.267332051483,0.287043173021,Squeezed homodyne,0.0197111215375,3.14507002571,1.11701569101
5,8,0.9,0.453125,0.507952328986,0.260106173461,0.280244093651,Squeezed homodyne,0.0201379201897,3.14507002571,1.11701569101
5,8,0.9,0.46875,0.525467926537,0.252984243998,0.273523995281,Squeezed homodyne,0.0205397512838,3.14507002571,1.11701569101
5,8,0.9,0.484375,0.542983524089,0.245968225637,0.266884636047,Squeezed homodyne,0.0209164104099,3.14507002571,1.11701569101
5,8,0.9,0.5,0.56049912164,0.239059943537,0.260327688301,Squeezed homodyne,0.0212677447647,3.14507002571,1.11701569101
5,8,0.9,0.515625,0.578014719191,0.23226108497,0.253854737655,Squeezed homodyne,0.0215936526855,3.14507002571,1.11701569101
5,8,0.9,0.53125,0.595530316742,0.225573199127,0.247467282168,Squeezed homodyne,0.021894083041,3.14507002571,1.11701569101
5,8,0.9,0.546875,0.613045914294,0.218997697208,0.241166731688,Squeezed homodyne,0.0221690344809,3.14507002571,1.11701569101
5,8,0.9,0.5625,0.630561511845,0.21253585279,0.234954407342,Squeezed homodyne,0.0224185545523,3.14507002571,1.11701569101
5,8,0.9,0.578125,0.648077109396,0.206188802488,0.228831541174,Squeezed homodyne,0.0226427386852,3.14507002571,1.11701569101
5,8,0.9,0.59375,0.665592706947,0.199957546875,0.222799275932,Squeezed homodyne,0.0228417290563,3.14507002571,1.11701569101
5,8,0.9,0.609375,0.683108304498,0.193842951666,0.216858665002,Squeezed homodyne,0.0230157133357,3.14507002571,1.11701569101
5,8,0.9,0.625,0.70062390205,0.18784574916,0.211010672484,Squeezed homodyne,0.0231649233243,3.14507002571,1.11701569101
5,8,0.9,0.640625,0.718139499601,0.18196653992,0.205256173409,Squeezed homodyne,0.0232896334893,3.14507002571,1.11701569101
5,8,0.9,0.65625,0.735655097152,0.176205794694,0.199595954097,Squeezed homodyne,0.0233901594032,3.14507002571,1.11701569101
5,8,0.9,0.671875,0.753170694703,0.170563856554,0.19403071265,Squeezed homodyne,0.0234668560958,3.14507002571,1.11701569101
5,8,0.9,0.6875,0.770686292255,0.165040943251,0.188561059577,Squeezed homodyne,0.0235201163264,3.14507002571,1.11701569101
5,8,0.9,0.703125,0.788201889806,0.15963714977,0.183187518553,Squeezed homodyne,0.0235503687837,3.14507002571,1.11701569101
5,8,0.9,0.71875,0.805717487357,0.154352451074,0.177910527296,Squeezed homodyne,0.023558076223,3.14507002571,1.11701569101
5,8,0.9,0.734375,0.823233084908,0.149186705026,0.172730438572,Squeezed homodyne,0.0235437335469,3.14507002571,1.11701569101
5,8,0.9,0.75,0.84074868246,0.144139655476,0.167647521316,Squeezed homodyne,0.0235078658398,3.14507002571,1.11701569101
5,8,0.9,0.765625,0.858264280011,0.139210935502,0.162661961864,Squeezed homodyne,0.0234510263621,3.14507002571,1.11701569101
5,8,0.9,0.78125,0.875779877562,0.134400070783,0.157773865297,Squeezed homodyne,0.0233737945144,3.14507002571,1.11701569101
5,8,0.9,0.796875,0.893295475113,0.129706483111,0.15298325689,Squeezed homodyne,0.0232767737786,3.14507002571,1.11701569101
5,8,0.9,0.8125,0.910811072665,0.125129494007,0.148290083651,Squeezed homodyne,0.0231605896439,3.14507002571,1.11701569101
5,8,0.9,0.828125,0.928326670216,0.120668328441,0.143694215966,Squeezed homodyne,0.0230258875253,3.14507002571,1.11701569101
5,8,0.9,0.84375,0.945842267767,0.116322118645,0.139195449328,Squeezed homodyne,0.0228733306833,3.14507002571,1.11701569101
5,8,0.9,0.859375,0.963357865318,0.112089907994,0.134793506144,Squeezed homodyne,0.02270359815,3.14507002571,1.11701569101
5,8,0.9,0.875,0.98087346287,0.107970654957,0.130488037628,Squeezed homodyne,0.0225173826713,3.14507002571,1.11701569101
5,8,0.9,0.890625,0.998389060421,0.103963237097,0.126278625766,Squeezed homodyne,0.0223153886694,3.14507002571,1.11701569101
5,8,0.9,0.90625,1.01590465797,0.100066455109,0.122164785343,Squeezed homodyne,0.0220983302343,3.14507002571,1.11701569101
5,8,0.9,0.921875,1.03342025552,0.0962790368893,0.118145966038,Squeezed homodyne,0.0218669291484,3.14507002571,1.11701569101
5,8,0.9,0.9375,1.05093585307,0.0925996416154,0.114221554568,Squeezed homodyne,0.0216219129521,3.14507002571,1.11701569101
5,8,0.9,0.953125,1.06845145063,0.089026863837,0.110390876891,Squeezed homodyne,0.0213640130541,3.14507002571,1.11701569101
5,8,0.9,0.96875,1.08596704818,0.0855592375584,0.10665320045,Squeezed homodyne,0.0210939628917,3.14507002571,1.11701569101
5,8,0.9,0.984375,1.10348264573,0.0821952403066,0.103007736454,Squeezed homodyne,0.020812496147,3.14507002571,1.11701569101
5,8,0.9,1,1.12099824328,0.0789332971741,0.0994536421955,Squeezed homodyne,0.0205203450214,3.14507002571,1.11701569101
5,8,0.9,1.015625,1.13851384083,0.0757717848272,0.0959900234008,Squeezed homodyne,0.0202182385736,3.14507002571,1.11701569101
5,8,0.9,1.03125,1.15602943838,0.0727090354716,0.0926159365951,Squeezed homodyne,0.0199069011235,3.14507002571,1.11701569101
5,8,0.9,1.046875,1.17354503593,0.0697433407663,0.0893303914922,Squeezed homodyne,0.0195870507258,3.14507002571,1.11701569101
5,8,0.9,1.0625,1.19106063348,0.0668729556786,0.0861323533938,Squeezed homodyne,0.0192593977152,3.14507002571,1.11701569101
5,8,0.9,1.078125,1.20857623104,0.0640961022719,0.083020745598,Squeezed homodyne,0.0189246433262,3.14507002571,1.11701569101
5,8,0.9,1.09375,1.22609182859,0.0614109734216,0.0799944518093,Squeezed homodyne,0.0185834783877,3.14507002571,1.11701569101
5,8,0.9,1.109375,1.24360742614,0.0588157364509,0.0770523185469,Squeezed homodyne,0.018236582096,3.14507002571,1.11701569101
5,8,0.9,1.125,1.26112302369,0.0563085366809,0.0741931575461,Squeezed homodyne,0.0178846208652,3.14507002571,1.11701569101
5,8,0.9,1.140625,1.27863862124,0.0538875008915,0.0714157481481,Squeezed homodyne,0.0175282472566,3.14507002571,1.11701569101
5,8,0.9,1.15625,1.29615421879,0.0515507406868,0.0687188396739,Squeezed homodyne,0.0171680989871,3.14507002571,1.11701569101
5,8,0.9,1.171875,1.31366981634,0.0492963557607,0.0661011537779,Squeezed homodyne,0.0168047980172,3.14507002571,1.11701569101
5,8,0.9,1.1875,1.33118541389,0.0471224370604,0.0635613867773,Squeezed homodyne,0.0164389497168,3.14507002571,1.11701569101
5,8,0.9,1.203125,1.34870101145,0.0450270698429,0.0610982119532,Squeezed homodyne,0.0160711421103,3.14507002571,1.11701569101
5,8,0.9,1.21875,1.366216609,0.0430083366229,0.0587102818204,Squeezed homodyne,0.0157019451975,3.14507002571,1.11701569101
5,8,0.9,1.234375,1.38373220655,0.0410643200088,0.0563962303602,Squeezed homodyne,0.0153319103514,3.14507002571,1.11701569101
5,8,0.9,1.25,1.4012478041,0.0391931054256,0.0541546752164,Squeezed homodyne,0.0149615697908,3.14507002571,1.11701569101
5,8,0.925,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.925,0.015625,0.0175155975512,0.490107692708,0.491274932924,Squeezed homodyne,0.00116724021624,3.14507002571,1.11701569101
5,8,0.925,0.03125,0.0350311951025,0.480221599308,0.482554038712,Squeezed homodyne,0.00233243940458,3.14507002571,1.11701569101
5,8,0.925,0.046875,0.0525467926537,0.470347921655,0.473841484243,Squeezed homodyne,0.00349356258807,3.14507002571,1.11701569101
5,8,0.925,0.0625,0.070062390205,0.460492837569,0.465141424436,Squeezed homodyne,0.00464858686637,3.14507002571,1.11701569101
5,8,0.925,0.078125,0.0875779877562,0.450662488918,0.456457996309,Squeezed homodyne,0.00579550739113,3.14507002571,1.11701569101
5,8,0.925,0.09375,0.105093585307,0.440862969814,0.44779531308,Squeezed homodyne,0.00693234326597,3.14507002571,1.11701569101
5,8,0.925,0.109375,0.122609182859,0.431100314971,0.439157458318,Squeezed homodyne,0.00805714334695,3.14507002571,1.11701569101
5,8,0.925,0.125,0.14012478041,0.421380488257,0.430548480177,Squeezed homodyne,0.00916799191939,3.14507002571,1.11701569101
5,8,0.925,0.140625,0.157640377961,0.41170937147,0.421972385698,Squeezed homodyne,0.0102630142279,3.14507002571,1.11701569101
5,8,0.925,0.15625,0.175155975512,0.402092753389,0.413433135226,Squeezed homodyne,0.011340381837,3.14507002571,1.11701569101
5,8,0.925,0.171875,0.192671573064,0.392536319123,0.404934636924,Squeezed homodyne,0.0123983178014,3.14507002571,1.11701569101
5,8,0.925,0.1875,0.210187170615,0.383045639793,0.396480741417,Squeezed homodyne,0.0134351016241,3.14507002571,1.11701569101
5,8,0.925,0.203125,0.227702768166,0.373626162586,0.38807523657,Squeezed homodyne,0.0144490739845,3.14507002571,1.11701569101
5,8,0.925,0.21875,0.245218365717,0.364283201192,0.379721842409,Squeezed homodyne,0.015438641217,3.14507002571,1.11701569101
5,8,0.925,0.234375,0.262733963269,0.355021926687,0.37142420621,Squeezed homodyne,0.0164022795234,3.14507002571,1.11701569101
5,8,0.925,0.25,0.28024956082,0.345847358841,0.363185897745,Squeezed homodyne,0.0173385389043,3.14507002571,1.11701569101
5,8,0.925,0.265625,0.297765158371,0.336764357926,0.35501040472,Squeezed homodyne,0.0182460467938,3.14507002571,1.11701569101
5,8,0.925,0.28125,0.315280755922,0.327777617002,0.346901128389,Squeezed homodyne,0.0191235113867,3.14507002571,1.11701569101
5,8,0.925,0.296875,0.332796353474,0.318891654734,0.338861379379,Squeezed homodyne,0.019969724645,3.14507002571,1.11701569101
5,8,0.925,0.3125,0.350311951025,0.310110808738,0.330894373714,Squeezed homodyne,0.0207835649761,3.14507002571,1.11701569101
5,8,0.925,0.328125,0.367827548576,0.301439229477,0.32300322905,Squeezed homodyne,0.0215639995735,3.14507002571,1.11701569101
5,8,0.925,0.34375,0.385343146127,0.292880874729,0.315190961143,Squeezed homodyne,0.0223100864134,3.14507002571,1.11701569101
5,8,0.925,0.359375,0.402858743679,0.284439504627,0.307460480532,Squeezed homodyne,0.0230209759051,3.14507002571,1.11701569101
5,8,0.925,0.375,0.42037434123,0.276118677277,0.299814589465,Squeezed homodyne,0.0236959121882,3.14507002571,1.11701569101
5,8,0.925,0.390625,0.437889938781,0.267921744977,0.292255979057,Squeezed homodyne,0.0243342340797,3.14507002571,1.11701569101
5,8,0.925,0.40625,0.455405536332,0.259851851026,0.284787226694,Squeezed homodyne,0.024935375668,3.14507002571,1.11701569101
5,8,0.925,0.421875,0.472921133884,0.251911927122,0.27741079368,Squeezed homodyne,0.0254988665579,3.14507002571,1.11701569101
5,8,0.925,0.4375,0.490436731435,0.244104691366,0.270129023136,Squeezed homodyne,0.0260243317699,3.14507002571,1.11701569101
5,8,0.925,0.453125,0.507952328986,0.236432646851,0.26294413815,Squeezed homodyne,0.0265114912988,3.14507002571,1.11701569101
5,8,0.925,0.46875,0.525467926537,0.228898080832,0.25585824017,Squeezed homodyne,0.0269601593383,3.14507002571,1.11701569101
5,8,0.925,0.484375,0.542983524089,0.221503064484,0.248873307666,Squeezed homodyne,0.0273702431818,3.14507002571,1.11701569101
5,8,0.925,0.5,0.56049912164,0.214249453219,0.241991195025,Squeezed homodyne,0.0277417418065,3.14507002571,1.11701569101
5,8,0.925,0.515625,0.578014719191,0.20713888756,0.235213631715,Squeezed homodyne,0.0280747441542,3.14507002571,1.11701569101
5,8,0.925,0.53125,0.595530316742,0.200172794562,0.228542221683,Squeezed homodyne,0.0283694271209,3.14507002571,1.11701569101
5,8,0.925,0.546875,0.613045914294,0.193352389747,0.221978443015,Squeezed homodyne,0.0286260532683,3.14507002571,1.11701569101
5,8,0.925,0.5625,0.630561511845,0.186678679554,0.215523647826,Squeezed homodyne,0.0288449682728,3.14507002571,1.11701569101
5,8,0.925,0.578125,0.648077109396,0.180152464276,0.209179062404,Squeezed homodyne,0.0290265981279,3.14507002571,1.11701569101
5,8,0.925,0.59375,0.665592706947,0.173774341462,0.202945787579,Squeezed homodyne,0.0291714461167,3.14507002571,1.11701569101
5,8,0.925,0.609375,0.683108304498,0.167544709758,0.19682479933,Squeezed homodyne,0.0292800895722,3.14507002571,1.11701569101
5,8,0.925,0.625,0.70062390205,0.161463773177,0.190816949621,Squeezed homodyne,0.029353176444,3.14507002571,1.11701569101
5,8,0.925,0.640625,0.718139499601,0.155531545753,0.184922967444,Squeezed homodyne,0.0293914216908,3.14507002571,1.11701569101
5,8,0.925,0.65625,0.735655097152,0.149747856576,0.179143460094,Squeezed homodyne,0.0293956035174,3.14507002571,1.11701569101
5,8,0.925,0.671875,0.753170694703,0.144112355156,0.173478914633,Squeezed homodyne,0.0293665594769,3.14507002571,1.11701569101
5,8,0.925,0.6875,0.770686292255,0.13862451711,0.167929699568,Squeezed homodyne,0.029305182458,3.14507002571,1.11701569101
5,8,0.925,0.703125,0.788201889806,0.133283650129,0.162496066707,Squeezed homodyne,0.0292124165778,3.14507002571,1.11701569101
5,8,0.925,0.71875,0.805717487357,0.128088900209,0.157178153209,Squeezed homodyne,0.0290892530001,3.14507002571,1.11701569101
5,8,0.925,0.734375,0.823233084908,0.123039258103,0.151975983803,Squeezed homodyne,0.0289367256999,3.14507002571,1.11701569101
5,8,0.925,0.75,0.84074868246,0.118133565977,0.146889473171,Squeezed homodyne,0.0287559071937,3.14507002571,1.11701569101
5,8,0.925,0.765625,0.858264280011,0.113370524237,0.141918428492,Squeezed homodyne,0.0285479042552,3.14507002571,1.11701569101
5,8,0.925,0.78125,0.875779877562,0.108748698495,0.137062552131,Squeezed homodyne,0.0283138536365,3.14507002571,1.11701569101
5,8,0.925,0.796875,0.893295475113,0.104266526651,0.132321444462,Squeezed homodyne,0.0280549178116,3.14507002571,1.11701569101
5,8,0.925,0.8125,0.910811072665,0.0999223260608,0.127694606823,Squeezed homodyne,0.0277722807625,3.14507002571,1.11701569101
5,8,0.925,0.828125,0.928326670216,0.0957143007638,0.123181444587,Squeezed homodyne,0.0274671438228,3.14507002571,1.11701569101
5,8,0.925,0.84375,0.945842267767,0.091640548739,0.118781270336,Squeezed homodyne,0.0271407215972,3.14507002571,1.11701569101
5,8,0.925,0.859375,0.963357865318,0.0876990691719,0.114493307143,Squeezed homodyne,0.0267942379709,3.14507002571,1.11701569101
5,8,0.925,0.875,0.98087346287,0.0838877697018,0.110316691926,Squeezed homodyne,0.0264289222243,3.14507002571,1.11701569101
5,8,0.925,0.890625,0.998389060421,0.0802044736277,0.106250478894,Squeezed homodyne,0.0260460052661,3.14507002571,1.11701569101
5,8,0.925,0.90625,1.01590465797,0.0766469270508,0.102293643048,Squeezed homodyne,0.025646715997,3.14507002571,1.11701569101
5,8,0.925,0.921875,1.03342025552,0.0732128059314,0.0984450837465,Squeezed homodyne,0.0252322778151,3.14507002571,1.11701569101
5,8,0.925,0.9375,1.05093585307,0.069899723041,0.0947036283149,Squeezed homodyne,0.0248039052739,3.14507002571,1.11701569101
5,8,0.925,0.953125,1.06845145063,0.066705234791,0.0910680356912,Squeezed homodyne,0.0243628009002,3.14507002571,1.11701569101
5,8,0.925,0.96875,1.08596704818,0.0636268479206,0.0875370001013,Squeezed homodyne,0.0239101521807,3.14507002571,1.11701569101
5,8,0.925,0.984375,1.10348264573,0.0606620260279,0.0841091547512,Squeezed homodyne,0.0234471287233,3.14507002571,1.11701569101
5,8,0.925,1,1.12099824328,0.0578081959306,0.080783075528,Squeezed homodyne,0.0229748795973,3.14507002571,1.11701569101
5,8,0.925,1.015625,1.13851384083,0.055062753843,0.0775572847013,Squeezed homodyne,0.0224945308583,3.14507002571,1.11701569101
5,8,0.925,1.03125,1.15602943838,0.0524230713572,0.0744302546157,Squeezed homodyne,0.0220071832585,3.14507002571,1.11701569101
5,8,0.925,1.046875,1.17354503593,0.0498865012202,0.0714004113653,Squeezed homodyne,0.0215139101451,3.14507002571,1.11701569101
5,8,0.925,1.0625,1.19106063348,0.0474503828962,0.068466138444,Squeezed homodyne,0.0210157555478,3.14507002571,1.11701569101
5,8,0.925,1.078125,1.20857623104,0.045112047909,0.0656257803615,Squeezed homodyne,0.0205137324525,3.14507002571,1.11701569101
5,8,0.925,1.09375,1.22609182859,0.0428688249565,0.0628776462193,Squeezed homodyne,0.0200088212628,3.14507002571,1.11701569101
5,8,0.925,1.109375,1.24360742614,0.0407180447945,0.0602200132386,Squeezed homodyne,0.0195019684441,3.14507002571,1.11701569101
5,8,0.925,1.125,1.26112302369,0.0386570448857,0.0576511302342,Squeezed homodyne,0.0189940853485,3.14507002571,1.11701569101
5,8,0.925,1.140625,1.27863862124,0.0366831738111,0.0551692210261,Squeezed homodyne,0.018486047215,3.14507002571,1.11701569101
5,8,0.925,1.15625,1.29615421879,0.0347937954437,0.0527724877862,Squeezed homodyne,0.0179786923425,3.14507002571,1.11701569101
5,8,0.925,1.171875,1.31366981634,0.0329862928845,0.0504591143105,Squeezed homodyne,0.017472821426,3.14507002571,1.11701569101
5,8,0.925,1.1875,1.33118541389,0.03125807216,0.0482272692149,Squeezed homodyne,0.016969197055,3.14507002571,1.11701569101
5,8,0.925,1.203125,1.34870101145,0.0296065656849,0.0460751090475,Squeezed homodyne,0.0164685433626,3.14507002571,1.11701569101
5,8,0.925,1.21875,1.366216609,0.0280292354923,0.0440007813147,Squeezed homodyne,0.0159715458224,3.14507002571,1.11701569101
5,8,0.925,1.234375,1.38373220655,0.0265235762329,0.0420024274154,Squeezed homodyne,0.0154788511825,3.14507002571,1.11701569101
5,8,0.925,1.25,1.4012478041,0.0250871179494,0.0400781854814,Squeezed homodyne,0.014991067532,3.14507002571,1.11701569101
5,8,0.95,0,0,0.5,0.5,Coherent homodyne,0,3.14507002571,1.11701569101
5,8,0.95,0.015625,0.0175155975512,0.488697868432,0.490379898449,Squeezed homodyne,0.001682030017,3.14507002571,1.11701569101
5,8,0.95,0.03125,0.0350311951025,0.477404949898,0.480765390037,Squeezed homodyne,0.0033604401397,3.14507002571,1.11701569101
5,8,0.95,0.046875,0.0525467926537,0.466130434753,0.471162058153,Squeezed homodyne,0.00503162339932,3.14507002571,1.11701569101
5,8,0.95,0.0625,0.070062390205,0.454883468087,0.461575466702,Squeezed homodyne,0.00669199861556,3.14507002571,1.11701569101
5,8,0.95,0.078125,0.0875779877562,0.44367312731,0.452011150445,Squeezed homodyne,0.00833802313474,3.14507002571,1.11701569101
5,8,0.95,0.09375,0.105093585307,0.432508400028,0.442474605409,Squeezed homodyne,0.00996620538166,3.14507002571,1.11701569101
5,8,0.95,0.109375,0.122609182859,0.421398162253,0.432971279418,Squeezed homodyne,0.0115731171649,3.14507002571,1.11701569101
5,8,0.95,0.125,0.14012478041,0.410351157083,0.423506562759,Squeezed homodyne,0.0131554056764,3.14507002571,1.11701569101
5,8,0.95,0.140625,0.157640377961,0.399375973887,0.414085779016,Squeezed homodyne,0.0147098051292,3.14507002571,1.11701569101
5,8,0.95,0.15625,0.175155975512,0.388481028119,0.404714176095,Squeezed homodyne,0.0162331479764,3.14507002571,1.11701569101
5,8,0.95,0.171875,0.192671573064,0.377674541806,0.395396917468,Squeezed homodyne,0.0177223756619,3.14507002571,1.11701569101
5,8,0.95,0.1875,0.210187170615,0.366964524807,0.386139073657,Squeezed homodyne,0.0191745488492,3.14507002571,1.11701569101
5,8,0.95,0.203125,0.227702768166,0.356358756894,0.37694561398,Squeezed homodyne,0.020586857086,3.14507002571,1.11701569101
5,8,0.95,0.21875,0.245218365717,0.345864770736,0.367821398592,Squeezed homodyne,0.0219566278565,3.14507002571,1.11701569101
5,8,0.95,0.234375,0.262733963269,0.335489835844,0.358771170829,Squeezed homodyne,0.0232813349849,3.14507002571,1.11701569101
5,8,0.95,0.25,0.28024956082,0.325240943523,0.349799549875,Squeezed homodyne,0.0245586063517,3.14507002571,1.11701569101
5,8,0.95,0.265625,0.297765158371,0.3151247929,0.34091102379,Squeezed homodyne,0.0257862308902,3.14507002571,1.11701569101
5,8,0.95,0.28125,0.315280755922,0.305147778054,0.33210994289,Squeezed homodyne,0.0269621648364,3.14507002571,1.11701569101
5,8,0.95,0.296875,0.332796353474,0.295315976304,0.323400513509,Squeezed homodyne,0.0280845372051,3.14507002571,1.11701569101
5,8,0.95,0.3125,0.350311951025,0.285635137688,0.314786792162,Squeezed homodyne,0.0291516544748,3.14507002571,1.11701569101
5,8,0.95,0.328125,0.367827548576,0.276110675645,0.306272680109,Squeezed homodyne,0.0301620044636,3.14507002571,1.11701569101
5,8,0.95,0.34375,0.385343146127,0.266747658951,0.297861918337,Squeezed homodyne,0.0311142593864,3.14507002571,1.11701569101
5,8,0.95,0.359375,0.402858743679,0.257550804893,0.289558082978,Squeezed homodyne,0.0320072780854,3.14507002571,1.11701569101
5,8,0.95,0.375,0.42037434123,0.248524473724,0.281364581156,Squeezed homodyne,0.032840107432,3.14507002571,1.11701569101
5,8,0.95,0.390625,0.437889938781,0.239672664377,0.273284647281,Squeezed homodyne,0.0336119829031,3.14507002571,1.11701569101
5,8,0.95,0.40625,0.455405536332,0.23099901145,0.265321339787,Squeezed homodyne,0.0343223283372,3.14507002571,1.11701569101
5,8,0.95,0.421875,0.472921133884,0.222506783449,0.257477538332,Squeezed homodyne,0.0349707548831,3.14507002571,1.11701569101
5,8,0.95,0.4375,0.490436731435,0.214198882281,0.249755941436,Squeezed homodyne,0.0355570591548,3.14507002571,1.11701569101
5,8,0.95,0.453125,0.507952328986,0.206077843971,0.242159064586,Squeezed homodyne,0.0360812206144,3.14507002571,1.11701569101
5,8,0.95,0.46875,0.525467926537,0.198145840577,0.234689238782,Squeezed homodyne,0.0365433982057,3.14507002571,1.11701569101
5,8,0.95,0.484375,0.542983524089,0.190404683279,0.227348609545,Squeezed homodyne,0.036943926266,3.14507002571,1.11701569101
5,8,0.95,0.5,0.56049912164,0.182855826603,0.220139136352,Squeezed homodyne,0.0372833097488,3.14507002571,1.11701569101
5,8,0.95,0.515625,0.578014719191,0.175500373734,0.213062592526,Squeezed homodyne,0.0375622187917,3.14507002571,1.11701569101
5,8,0.95,0.53125,0.595530316742,0.168339082878,0.206120565546,Squeezed homodyne,0.0377814826677,3.14507002571,1.11701569101
5,8,0.95,0.546875,0.613045914294,0.161372374625,0.199314457787,Squeezed homodyne,0.0379420831625,3.14507002571,1.11701569101
5,8,0.95,0.5625,0.630561511845,0.154600340246,0.192645487666,Squeezed homodyne,0.03804514742,3.14507002571,1.11701569101
5,8,0.95,0.578125,0.648077109396,0.148022750885,0.18611469119,Squeezed homodyne,0.0380919403049,3.14507002571,1.11701569101
5,8,0.95,0.59375,0.665592706947,0.141639067571,0.179722923901,Squeezed homodyne,0.0380838563296,3.14507002571,1.11701569101
5,8,0.95,0.609375,0.683108304498,0.135448451984,0.173470863181,Squeezed homodyne,0.0380224111967,3.14507002571,1.11701569101
5,8,0.95,0.625,0.70062390205,0.129449777925,0.167359010934,Squeezed homodyne,0.0379092330088,3.14507002571,1.11701569101
5,8,0.95,0.640625,0.718139499601,0.123641643399,0.161387696599,Squeezed homodyne,0.0377460532001,3.14507002571,1.11701569101
5,8,0.95,0.65625,0.735655097152,0.118022383261,0.155557080502,Squeezed homodyne,0.0375346972417,3.14507002571,1.11701569101
5,8,0.95,0.671875,0.753170694703,0.112590082338,0.149867157516,Squeezed homodyne,0.0372770751772,3.14507002571,1.11701569101
5,8,0.95,0.6875,0.770686292255,0.107342588968,0.144317761009,Squeezed homodyne,0.0369751720418,3.14507002571,1.11701569101
5,8,0.95,0.703125,0.788201889806,0.102277528863,0.138908567083,Squeezed homodyne,0.0366310382193,3.14507002571,1.11701569101
5,8,0.95,0.71875,0.805717487357,0.0973923192583,0.133639099049,Squeezed homodyne,0.0362467797909,3.14507002571,1.11701569101
5,8,0.95,0.734375,0.823233084908,0.0926841832336,0.128508732161,Squeezed homodyne,0.0358245489276,3.14507002571,1.11701569101
5,8,0.95,0.75,0.84074868246,0.0881501641728,0.12351669855,Squeezed homodyne,0.0353665343772,3.14507002571,1.11701569101
5,8,0.95,0.765625,0.858264280011,0.0837871402702,0.118662092366,Squeezed homodyne,0.0348749520957,3.14507002571,1.11701569101
5,8,0.95,0.78125,0.875779877562,0.0795918390258,0.113943875096,Squeezed homodyne,0.0343520360698,3.14507002571,1.11701569101
5,8,0.95,0.796875,0.893295475113,0.075560851662,0.109360881036,Squeezed homodyne,0.0338000293743,3.14507002571,1.11701569101
5,8,0.95,0.8125,0.910811072665,0.0716906474015,0.10491182291,Squeezed homodyne,0.0332211755083,3.14507002571,1.11701569101
5,8,0.95,0.828125,0.928326670216,0.0679775875452,0.100595297593,Squeezed homodyne,0.0326177100474,3.14507002571,1.11701569101
5,8,0.95,0.84375,0.945842267767,0.0644179392961,0.0964097919447,Squeezed homodyne,0.0319918526486,3.14507002571,1.11701569101
5,8,0.95,0.859375,0.963357865318,0.0610078892764,0.0923536887164,Squeezed homodyne,0.03134579944,3.14507002571,1.11701569101
5,8,0.95,0.875,0.98087346287,0.0577435566912,0.088425272515,Squeezed homodyne,0.0306817158238,3.14507002571,1.11701569101
5,8,0.95,0.890625,0.998389060421,0.0546210060921,0.0846227358106,Squeezed homodyne,0.0300017297185,3.14507002571,1.11701569101
5,8,0.95,0.90625,1.01590465797,0.0516362597049,0.080944184965,Squeezed homodyne,0.02930792526,3.14507002571,1.11701569101
5,8,0.95,0.921875,1.03342025552,0.0487853092829,0.0773876462632,Squeezed homodyne,0.0286023369803,3.14507002571,1.11701569101
5,8,0.95,0.9375,1.05093585307,0.0460641274571,0.0739510719326,Squeezed homodyne,0.0278869444755,3.14507002571,1.11701569101
5,8,0.95,0.953125,1.06845145063,0.0434686785565,0.0706323461307,Squeezed homodyne,0.0271636675742,3.14507002571,1.11701569101
5,8,0.95,0.96875,1.08596704818,0.0409949288782,0.0674292908877,Squeezed homodyne,0.0264343620095,3.14507002571,1.11701569101
5,8,0.95,0.984375,1.10348264573,0.0386388563881,0.0643396719863,Squeezed homodyne,0.0257008155982,3.14507002571,1.11701569101
5,8,0.95,1,1.12099824328,0.0363964598423,0.0613612047659,Squeezed homodyne,0.0249647449236,3.14507002571,1.11701569101
5,8,0.95,1.015625,1.13851384083,0.0342637673191,0.0584915598357,Squeezed homodyne,0.0242277925166,3.14507002571,1.11701569101
5,8,0.95,1.03125,1.15602943838,0.032236844159,0.0557283686852,Squeezed homodyne,0.0234915245263,3.14507002571,1.11701569101
5,8,0.95,1.046875,1.17354503593,0.0303118003116,0.0530692291788,Squeezed homodyne,0.0227574288672,3.14507002571,1.11701569101
5,8,0.95,1.0625,1.19106063348,0.0284847970939,0.0505117109226,Squeezed homodyne,0.0220269138287,3.14507002571,1.11701569101
5,8,0.95,1.078125,1.20857623104,0.0267520533667,0.048053360495,Squeezed homodyne,0.0213013071283,3.14507002571,1.11701569101
5,8,0.95,1.09375,1.22609182859,0.0251098511396,0.0456917065289,Squeezed homodyne,0.0205818553893,3.14507002571,1.11701569101
5,8,0.95,1.109375,1.24360742614,0.023554540618,0.0434242646378,Squeezed homodyne,0.0198697240198,3.14507002571,1.11701569101
5,8,0.95,1.125,1.26112302369,0.0220825447082,0.0412485421787,Squeezed homodyne,0.0191659974705,3.14507002571,1.11701569101
5,8,0.95,1.140625,1.27863862124,0.0206903629973,0.0391620428429,Squeezed homodyne,0.0184716798456,3.14507002571,1.11701569101
5,8,0.95,1.15625,1.29615421879,0.01937457523,0.0371622710699,Squeezed homodyne,0.0177876958399,3.14507002571,1.11701569101
5,8,0.95,1.171875,1.31366981634,0.0181318443022,0.0352467362789,Squeezed homodyne,0.0171148919767,3.14507002571,1.11701569101
5,8,0.95,1.1875,1.33118541389,0.0169589187945,0.0334129569124,Squeezed homodyne,0.0164540381179,3.14507002571,1.11701569101
5,8,0.95,1.203125,1.34870101145,0.0158526350698,0.0316584642897,Squeezed homodyne,0.0158058292198,3.14507002571,1.11701569101
5,8,0.95,1.21875,1.366216609,0.0148099189592,0.029980806266,Squeezed homodyne,0.0151708873068,3.14507002571,1.11701569101
5,8,0.95,1.234375,1.38373220655,0.01382778706,0.0283775506966,Squeezed homodyne,0.0145497636366,3.14507002571,1.11701569101
5,8,0.95,1.25,1.4012478041,0.012903347672,0.0268462887027,Squeezed homodyne,0.0139429410308,3.14507002571,1.11701569101


==> data/equal_squeezing_np_samples.csv <==
dimension,squeezing_db,eta,t_over_ell,p10,p11
2,10,0.8,0,0.05,0.05
2,10,0.8,0.0961538461538,0.05,0.0928495212474
2,10,0.8,0.192307692308,0.05,0.15643331411
2,10,0.8,0.288461538462,0.05,0.242955934089
2,10,0.8,0.384615384615,0.05,0.35149021182
2,10,0.8,0.480769230769,0.05,0.472574935437
2,10,0.8,0.502135346271,0.05,0.499981040536
2,10,0.8,0.502150367774,0.05,0.500000291075
2,10,0.8,0.50239928383,0.05,0.500319278573
2,10,0.8,0.576923076923,0.05,0.594489820774
3,10,0.8,0,0.05,0.05
3,10,0.8,0.0961538461538,0.05,0.0840743374033
3,10,0.8,0.192307692308,0.05,0.132046841585
3,10,0.8,0.288461538462,0.05,0.195272390981
3,10,0.8,0.384615384615,0.05,0.274753968637
3,10,0.8,0.480769230769,0.05,0.368383021416
3,10,0.8,0.576923076923,0.05,0.470111776674
3,10,0.8,0.604661481639,0.05,0.499999984529
3,10,0.8,0.604677528254,0.05,0.500017276778
3,10,0.8,0.604791018413,0.05,0.500139576305
3,10,0.8,0.673076923077,0.05,0.573236280092
5,10,0.8,0,0.05,0.05
5,10,0.8,0.0961538461538,0.05,0.0753118656356
5,10,0.8,0.192307692308,0.05,0.10877004343
5,10,0.8,0.288461538462,0.05,0.15105943419
5,10,0.8,0.384615384615,0.05,0.202744668956
5,10,0.8,0.480769230769,0.05,0.264325328269
5,10,0.8,0.576923076923,0.05,0.334907246836
5,10,0.8,0.673076923077,0.05,0.411791530204
5,10,0.8,0.769230769231,0.05,0.49180908912
5,10,0.8,0.778993605182,0.05,0.499985108556
5,10,0.8,0.779011395296,0.05,0.50000000541
5,10,0.8,0.779067165705,0.05,0.500046705645
5,10,0.8,0.865384615385,0.05,0.571877799925
2,6,0.8,0,0.05,0.05
2,6,0.8,0.0961538461538,0.05,0.0881249133942
2,6,0.8,0.192307692308,0.05,0.144606793045
2,6,0.8,0.288461538462,0.05,0.221267363257
2,6,0.8,0.384615384615,0.05,0.316601716929
2,6,0.8,0.480769230769,0.05,0.425277690573
2,6,0.8,0.543959822793,0.05,0.499999898552
2,6,0.8,0.543986532823,0.05,0.500031558757
2,6,0.8,0.576923076923,0.05,0.538930712949
3,6,0.8,0,0.05,0.05
3,6,0.8,0.0961538461538,0.05,0.0806203667639
3,6,0.8,0.192307692308,0.05,0.123611190107
3,6,0.8,0.288461538462,0.05,0.180473155037
3,6,0.8,0.384615384615,0.05,0.251336703973
3,6,0.8,0.480769230769,0.05,0.33456246252
3,6,0.8,0.576923076923,0.05,0.42669281818
3,6,0.8,0.65023693634,0.05,0.499929615148
3,6,0.8,0.650290608258,0.05,0.499983491837
3,6,0.8,0.650307111329,0.05,0.500000057857
3,6,0.8,0.673076923077,0.05,0.522837906418
5,6,0.8,0,0.05,0.05
5,6,0.8,0.0961538461538,0.05,0.0732069234863
5,6,0.8,0.192307692308,0.05,0.103877182509
5,6,0.8,0.288461538462,0.05,0.142933858302
5,6,0.8,0.384615384615,0.05,0.190855929646
5,6,0.8,0.480769230769,0.05,0.24750973559
5,6,0.8,0.576923076923,0.05,0.3120412601
5,6,0.8,0.673076923077,0.05,0.382863323109
5,6,0.8,0.769230769231,0.05,0.457755454353
5,6,0.8,0.822439045009,0.05,0.499988667292
5,6,0.8,0.822457269581,0.05,0.500003153495
5,6,0.8,0.865384615385,0.05,0.534070363585
2,8,0.8,0,0.05,0.05
2,8,0.8,0.0961538461538,0.05,0.0902851165829
2,8,0.8,0.192307692308,0.05,0.150757920174
2,8,0.8,0.288461538462,0.05,0.233289482132
2,8,0.8,0.384615384615,0.05,0.335719057721
2,8,0.8,0.480769230769,0.05,0.451307403846
2,8,0.8,0.520009144028,0.05,0.499999946032
2,8,0.8,0.52002434412,0.05,0.500018812039
2,8,0.8,0.520210070133,0.05,0.500249328116
2,8,0.8,0.576923076923,0.05,0.570016348051
3,8,0.8,0,0.05,0.05
3,8,0.8,0.0961538461538,0.05,0.0821124070471
3,8,0.8,0.192307692308,0.05,0.127687453144
3,8,0.8,0.288461538462,0.05,0.188337984614
3,8,0.8,0.384615384615,0.05,0.264063415615
3,8,0.8,0.480769230769,0.05,0.352753730817
3,8,0.8,0.576923076923,0.05,0.45017246882
3,8,0.8,0.624630980856,0.05,0.499999949474
3,8,0.8,0.624652904016,0.05,0.50002289719
3,8,0.8,0.673076923077,0.05,0.550552232568
5,8,0.8,0,0.05,0.05
5,8,0.8,0.0961538461538,0.05,0.0739561822665
5,8,0.8,0.192307692308,0.05,0.105802906153
5,8,0.8,0.288461538462,0.05,0.146511420808
5,8,0.8,0.384615384615,0.05,0.196562723234
5,8,0.8,0.480769230769,0.05,0.255767161548
5,8,0.8,0.576923076923,0.05,0.323126478614
5,8,0.8,0.673076923077,0.05,0.396820621988
5,8,0.8,0.769230769231,0.05,0.47435531603
5,8,0.8,0.800601998464,0.05,0.499999974426
5,8,0.8,0.800620004484,0.05,0.500014701902
5,8,0.8,0.800657504256,0.05,0.500045373692
5,8,0.8,0.865384615385,0.05,0.552818286973


==> data/equal_squeezing_np_tmin.csv <==
dimension,squeezing_db,eta,p10,target_p11,gkp_tmin_over_ell,gkp_tmin,best_selected_gaussian_tmin_over_ell,best_selected_gaussian_tmin,best_selected_gaussian_receiver,relative_tmin_gain,gkp_signal_energy,gaussian_signal_energy
2,10,0.8,0.05,0.5,0.502150367774,0.890038353095,0.508291617757,0.900923435276,Squeezed homodyne,0.0120821390076,4.50003489475,2.025
3,10,0.8,0.05,0.5,0.604661481639,0.875067613394,0.622527552019,0.900923435276,Squeezed homodyne,0.0286992444293,4.50291024094,2.025
5,10,0.8,0.05,0.5,0.779011395296,0.873270405621,0.803679613841,0.900923435276,Squeezed homodyne,0.0306940951602,4.61682641077,2.025
2,6,0.8,0.05,0.5,0.543959822793,0.964143682648,0.568737453772,1.00806089009,Squeezed homodyne,0.043566026493,1.58132505503,0.558065087171
3,6,0.8,0.05,0.5,0.650307111329,0.941126083212,0.696558279676,1.00806089009,Squeezed homodyne,0.0663995672667,1.71709296944,0.558065087171
5,6,0.8,0.05,0.5,0.822457269581,0.921973154373,0.899252872282,1.00806089009,Squeezed homodyne,0.0853993410174,2.47231523168,0.558065087171
2,8,0.8,0.05,0.5,0.520009144028,0.921692209839,0.532490286755,0.943814459329,Squeezed homodyne,0.0234391932347,2.66083893785,1.11701569101
3,8,0.8,0.05,0.5,0.624630980856,0.903967522767,0.652164747769,0.943814459329,Squeezed homodyne,0.0422190359223,2.70795094154,1.11701569101
5,8,0.8,0.05,0.5,0.800601998464,0.897473433844,0.841941069032,0.943814459329,Squeezed homodyne,0.0490997197879,3.14507002571,1.11701569101


==> data/equal_squeezing_receiver_roc.csv <==
scheme,receiver_family,p10,p11,dimension,squeezing_db,eta,t_over_ell
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0,2.19792167993e-10,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0035,0.241459609663,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.007,0.32219166786,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0105,0.377549348763,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.014,0.420384418744,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0175,0.455524507519,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.021,0.485382655014,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0245,0.51135989211,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.028,0.534350149351,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0315,0.554962390288,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.035,0.573631983546,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0385,0.590681987466,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.042,0.606359319888,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0455,0.620857308237,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.049,0.634330383728,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0525,0.646904012117,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.056,0.658681614043,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0595,0.669749515162,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.063,0.680180567664,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0665,0.690036852222,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.07,0.699371728904,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0735,0.708231417799,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.077,0.716656233876,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0805,0.724681563516,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.084,0.732338645312,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0875,0.739655200669,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.091,0.74665594778,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.0945,0.753363024116,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.098,0.759796336409,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1015,0.765973852682,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.105,0.771911847573,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1085,0.777625109687,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.112,0.783127117912,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1155,0.788430192128,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.119,0.793545622716,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1225,0.798483782355,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.126,0.803254222979,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1295,0.807865760196,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.133,0.812326547109,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1365,0.816644139067,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.14,0.820825550702,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1435,0.824877306297,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.147,0.828805484427,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1505,0.832615757626,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.154,0.836313427747,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1575,0.839903457538,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.161,0.843390498947,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1645,0.84677891852,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.168,0.850072820267,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1715,0.853276066279,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.175,0.856392295363,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1785,0.859424939917,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.182,0.862377241233,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1855,0.86525226342,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.189,0.868052906066,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1925,0.870781915796,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.196,0.873441896828,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.1995,0.876035320631,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.203,0.878564534776,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2065,0.881031771059,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.21,0.883439152967,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2135,0.885788702548,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.217,0.888082346741,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2205,0.890321923219,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.224,0.892509185786,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2275,0.89464580937,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.231,0.896733394648,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2345,0.898773472333,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.238,0.900767507153,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2415,0.902716901554,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.245,0.904622999137,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2485,0.906487087868,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.252,0.908310403064,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2555,0.910094130183,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.259,0.91183940743,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2625,0.913547328197,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.266,0.915218943341,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2695,0.916855263322,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.273,0.918457260214,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2765,0.920025869578,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.28,0.921561992238,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2835,0.92306649594,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.287,0.924540216918,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2905,0.925983961367,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.294,0.927398506833,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.2975,0.928784603526,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.301,0.930142975553,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.3045,0.931474322086,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.308,0.932779318474,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.3115,0.934058617278,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.315,0.935312849268,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.3185,0.936542624355,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.322,0.937748532481,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.3255,0.938931144458,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.329,0.94009101277,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.3325,0.941228672328,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.336,0.942344641191,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.3395,0.943439421247,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.343,0.944513498868,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.3465,0.945567345523,5,6,0.8,1
"Finite-energy GKP, optimal NP",non-Gaussian joint decision,0.35,0.946601418368,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0,0,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0035,0.0803938898055,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.007,0.122445971586,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0105,0.155394657703,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.014,0.183297685583,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0175,0.207839340116,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.021,0.229922265843,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0245,0.250100223421,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.028,0.268743236639,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0315,0.286113672236,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.035,0.302405888233,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0385,0.317768797869,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.042,0.332319592072,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0455,0.346152530419,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.049,0.359344813982,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0525,0.371960646707,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.056,0.384054126732,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0595,0.395671356243,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.063,0.406852014235,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0665,0.417630550896,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.07,0.428037109576,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0735,0.438098248858,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.077,0.447837515446,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0805,0.457275903989,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.084,0.466432230054,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0875,0.47532343556,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.091,0.483964841067,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.0945,0.492370355854,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.098,0.500552654123,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1015,0.508523323782,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.105,0.516292992891,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1085,0.523871437713,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.112,0.531267675577,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1155,0.53849004507,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.119,0.545546275627,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1225,0.552443548173,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.126,0.559188548211,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1295,0.565787512447,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.133,0.572246269922,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1365,0.578570278393,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.14,0.584764656649,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1435,0.590834213281,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.147,0.596783472379,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1505,0.602616696555,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.154,0.608337907616,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1575,0.613950905179,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.161,0.619459283471,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1645,0.624866446533,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.168,0.630175621995,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1715,0.635389873601,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.175,0.640512112606,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1785,0.645545108178,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.182,0.650491496894,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1855,0.655353791449,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.189,0.660134388627,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1925,0.664835576635,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.196,0.669459541843,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.1995,0.674008375001,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.203,0.67848407697,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2065,0.682888564024,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.21,0.687223672752,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2135,0.691491164603,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.217,0.695692730101,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2205,0.699829992764,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.224,0.703904512743,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2275,0.707917790216,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.231,0.711871268552,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2345,0.715766337257,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.238,0.719604334734,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2415,0.723386550858,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.245,0.727114229392,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2485,0.730788570247,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.252,0.734410731599,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2555,0.737981831883,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.259,0.741502951662,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2625,0.744975135384,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.266,0.748399393038,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2695,0.751776701712,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.273,0.755108007063,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2765,0.758394224702,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.28,0.7616362415,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2835,0.76483491683,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.287,0.767991083728,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2905,0.771105550007,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.294,0.774179099294,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.2975,0.777212492028,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.301,0.780206466401,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.3045,0.783161739241,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.308,0.786079006867,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.3115,0.788958945888,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.315,0.791802213968,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.3185,0.794609450549,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.322,0.797381277546,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.3255,0.800118300001,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.329,0.80282110671,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.3325,0.805490270818,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.336,0.808126350391,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.3395,0.810729888956,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.343,0.813301416016,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.3465,0.815841447549,5,6,0.8,1
Coherent homodyne,Gaussian quadrature,0.35,0.818350486477,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0,0,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0035,0.192776369032,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.007,0.264959453564,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0105,0.316022353876,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.014,0.356379653098,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0175,0.390036149508,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.021,0.41902571301,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0245,0.444544086708,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.028,0.467362295746,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0315,0.488010433067,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.035,0.50687060674,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0385,0.524228473063,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.042,0.540303857578,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0455,0.555269964499,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.049,0.569265966034,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0525,0.582405555959,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.056,0.594782939713,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0595,0.606477138827,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.063,0.617555153578,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0665,0.628074332217,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.07,0.63808417632,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0735,0.647627737437,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.077,0.656742712236,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0805,0.665462311713,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.084,0.673815958681,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0875,0.681829853061,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.091,0.689527434209,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.0945,0.696929762197,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.098,0.704055834652,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1015,0.710922851933,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.105,0.717546440497,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1085,0.723940842213,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.112,0.730119075709,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1155,0.736093074612,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.119,0.741873806575,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1225,0.747471376244,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.126,0.7528951147,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1295,0.758153657489,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.133,0.763255012947,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1365,0.768206622248,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.14,0.773015412367,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1435,0.777687842924,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.147,0.782229947776,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1505,0.786647372024,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.154,0.790945405054,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1575,0.795129010104,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.161,0.799202850792,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1645,0.803171314979,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.168,0.80703853628,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1715,0.810808413495,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.175,0.814484628211,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1785,0.818070660762,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.182,0.821569804741,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1855,0.824985180221,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.189,0.828319745808,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1925,0.831576309663,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.196,0.834757539591,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.1995,0.837865972291,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.203,0.840904021853,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2065,0.843873987567,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.21,0.846778061124,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2135,0.849618333249,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.217,0.852396799832,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2205,0.855115367599,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.224,0.857775859356,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2275,0.860380018856,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.231,0.862929515317,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2345,0.865425947614,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.238,0.867870848185,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2415,0.870265686664,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.245,0.87261187327,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2485,0.874910761965,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.252,0.877163653414,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2555,0.879371797736,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.259,0.881536397096,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2625,0.883658608117,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.266,0.885739544155,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2695,0.887780277422,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.273,0.889781840987,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2765,0.891745230652,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.28,0.893671406718,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2835,0.895561295652,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.287,0.897415791646,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2905,0.899235758097,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.294,0.901022029,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.2975,0.902775410259,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.301,0.904496680931,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.3045,0.906186594398,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.308,0.907845879478,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.3115,0.909475241475,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.315,0.911075363171,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.3185,0.912646905773,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.322,0.914190509804,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.3255,0.915706795949,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.329,0.917196365864,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.3325,0.918659802937,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.336,0.920097673015,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.3395,0.921510525092,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.343,0.922898891972,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.3465,0.924263290888,5,6,0.8,1
Squeezed homodyne,Gaussian quadrature,0.35,0.925604224099,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0,0,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0035,0.138009686862,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.007,0.197739217996,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0105,0.241824629351,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.014,0.27768007469,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0175,0.30824917978,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.021,0.335060857281,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0245,0.359030105194,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.028,0.380755770223,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0315,0.400654909907,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.035,0.419031603377,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0385,0.436115521693,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.042,0.452085070316,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0455,0.467082035145,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.049,0.481221258521,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0525,0.494597262296,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.056,0.507288918061,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0595,0.519362824825,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.063,0.530875805832,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0665,0.541876789725,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.07,0.552408251804,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0735,0.56250733477,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.077,0.572206731878,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0805,0.58153539119,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.084,0.590519083272,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0875,0.599180863288,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.091,0.607541450516,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.0945,0.615619542594,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.098,0.623432077689,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1015,0.630994454734,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.105,0.638320719627,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1085,0.645423723602,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.112,0.652315258672,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1155,0.659006174065,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.119,0.665506476805,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1225,0.671825418993,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.126,0.677971573868,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1295,0.683952902359,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.133,0.689776811534,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1365,0.695450206113,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.14,0.700979534034,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1435,0.706370826871,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.147,0.711629735809,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1505,0.716761563742,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.154,0.721771294011,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1575,0.726663616174,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.161,0.731442949199,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1645,0.736113462367,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.168,0.740679094166,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1715,0.7451435694,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.175,0.749510414718,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1785,0.753782972732,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.182,0.75796441488,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1855,0.762057753173,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.189,0.766065850924,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1925,0.769991432589,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.196,0.773837092779,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.1995,0.777605304557,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.203,0.781298427062,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2065,0.784918712539,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.21,0.788468312828,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2135,0.791949285356,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.217,0.79536359869,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2205,0.798713137672,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.224,0.801999708192,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2275,0.805225041612,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.231,0.80839079889,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2345,0.811498574409,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.238,0.814549899549,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2415,0.817546246025,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.245,0.820489028993,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2485,0.823379609962,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.252,0.826219299514,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2555,0.829009359857,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.259,0.83175100721,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2625,0.834445414044,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.266,0.837093711192,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2695,0.839696989822,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.273,0.842256303301,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2765,0.844772668944,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.28,0.847247069665,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2835,0.849680455531,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.287,0.852073745231,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2905,0.854427827457,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.294,0.856743562221,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.2975,0.859021782081,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.301,0.861263293322,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.3045,0.863468877055,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.308,0.865639290272,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.3115,0.867775266841,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.315,0.869877518442,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.3185,0.871946735473,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.322,0.873983587891,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.3255,0.875988726021,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.329,0.877962781329,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.3325,0.879906367145,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.336,0.881820079361,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.3395,0.883704497091,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.343,0.885560183302,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.3465,0.887387685413,5,6,0.8,1
TMSV conditional homodyne,Gaussian quadrature,0.35,0.88918753587,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0,0,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0035,0.0090310841213,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.007,0.0180621682426,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0105,0.0270932523639,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.014,0.0361243364852,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0175,0.0451554206065,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.021,0.0541865047278,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0245,0.0632175888491,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.028,0.0722486729704,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0315,0.0812797570917,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.035,0.090310841213,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0385,0.0993419253343,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.042,0.108373009456,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0455,0.117404093577,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.049,0.126435177698,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0525,0.13546626182,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.056,0.144497345941,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0595,0.153528430062,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.063,0.162559514183,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0665,0.171590598305,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.07,0.180621682426,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0735,0.189652766547,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.077,0.198683850669,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0805,0.20771493479,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.084,0.216746018911,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0875,0.225777103033,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.091,0.234808187154,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.0945,0.243839271275,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.098,0.252870355396,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1015,0.261901439518,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.105,0.270932523639,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1085,0.27996360776,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.112,0.288994691882,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1155,0.298025776003,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.119,0.307056860124,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1225,0.316087944246,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.126,0.325119028367,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1295,0.334150112488,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.133,0.343181196609,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1365,0.352212280731,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.14,0.361243364852,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1435,0.370274448973,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.147,0.379305533095,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1505,0.388336617216,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.154,0.397367701337,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1575,0.406398785459,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.161,0.41542986958,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1645,0.424460953701,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.168,0.433492037822,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1715,0.442523121944,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.175,0.451554206065,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1785,0.460585290186,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.182,0.469616374308,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1855,0.478647458429,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.189,0.48767854255,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1925,0.496709626672,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.196,0.505740710793,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.1995,0.514771794914,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.203,0.517876717477,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2065,0.519993946447,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.21,0.522111175416,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2135,0.524228404386,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.217,0.526345633356,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2205,0.528462862325,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.224,0.530580091295,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2275,0.532697320265,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.231,0.534814549234,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2345,0.536931778204,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.238,0.539049007174,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2415,0.541166236143,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.245,0.543283465113,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2485,0.545400694083,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.252,0.547517923052,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2555,0.549635152022,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.259,0.551752380992,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2625,0.553869609961,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.266,0.555986838931,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2695,0.558104067901,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.273,0.56022129687,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2765,0.56233852584,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.28,0.56445575481,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2835,0.566572983779,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.287,0.568690212749,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2905,0.570807441719,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.294,0.572924670688,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.2975,0.575041899658,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.301,0.577159128628,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.3045,0.579276357597,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.308,0.581393586567,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.3115,0.583510815537,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.315,0.585628044506,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.3185,0.587745273476,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.322,0.589862502446,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.3255,0.591979731415,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.329,0.594096960385,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.3325,0.596214189355,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.336,0.598331418325,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.3395,0.600448647294,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.343,0.602565876264,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.3465,0.604683105234,5,6,0.8,1
Coherent nulling on-off,non-Gaussian nulling on-off,0.35,0.606800334203,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0,0,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0035,0.0089818184835,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.007,0.017963636967,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0105,0.0269454554505,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.014,0.035927273934,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0175,0.0449090924175,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.021,0.053890910901,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0245,0.0628727293845,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.028,0.071854547868,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0315,0.0808363663515,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.035,0.089818184835,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0385,0.0988000033185,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.042,0.107781821802,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0455,0.116763640285,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.049,0.125745458769,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0525,0.134727277252,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.056,0.143709095736,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0595,0.152690914219,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.063,0.161672732703,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0665,0.170654551186,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.07,0.17963636967,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0735,0.188618188153,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.077,0.197600006637,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0805,0.20658182512,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.084,0.215563643604,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0875,0.224545462087,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.091,0.233527280571,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.0945,0.242509099054,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.098,0.251490917538,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1015,0.260472736021,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.105,0.269454554505,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1085,0.278436372988,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.112,0.287418191472,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1155,0.296400009955,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.119,0.305381828439,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1225,0.314363646922,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.126,0.323345465406,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1295,0.332327283889,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.133,0.341309102373,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1365,0.350290920856,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.14,0.35927273934,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1435,0.368254557823,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.147,0.377236376307,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1505,0.38621819479,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.154,0.395200013274,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1575,0.404181831757,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.161,0.413163650241,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1645,0.422145468724,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.168,0.431127287208,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1715,0.440109105691,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.175,0.449090924175,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1785,0.458072742658,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.182,0.467054561142,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1855,0.476036379625,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.189,0.485018198109,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1925,0.494000016592,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.196,0.502981835076,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.1995,0.511963653559,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.203,0.520945472043,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2065,0.529927290526,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.21,0.53890910901,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2135,0.547890927493,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.217,0.556872745977,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2205,0.56585456446,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.224,0.574836382944,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2275,0.583818201427,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.231,0.592800019911,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2345,0.601781838394,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.238,0.610763656878,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2415,0.619745475361,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.245,0.628727293845,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2485,0.637709112328,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.252,0.646690930812,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2555,0.655672749295,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.259,0.664654567779,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2625,0.673636386262,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.266,0.682618204746,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2695,0.691600023229,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.273,0.700581841713,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2765,0.709563660196,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.28,0.71854547868,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2835,0.727527297163,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.287,0.736509115647,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2905,0.74549093413,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.294,0.754472752614,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.2975,0.763454571097,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.301,0.772436389581,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.3045,0.781418208064,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.308,0.790400026548,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.3115,0.799381845031,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.315,0.804460563977,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.3185,0.805459670585,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.322,0.806458777192,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.3255,0.807457883799,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.329,0.808456990407,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.3325,0.809456097014,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.336,0.810455203622,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.3395,0.811454310229,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.343,0.812453416836,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.3465,0.813452523444,5,6,0.8,1
Squeezed nulling on-off,non-Gaussian nulling on-off,0.35,0.814451630051,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0,0,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0035,0.00734294273944,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.007,0.0146858854789,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0105,0.0220288282183,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.014,0.0293717709578,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0175,0.0367147136972,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.021,0.0440576564367,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0245,0.0514005991761,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.028,0.0587435419155,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0315,0.066086484655,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.035,0.0734294273944,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0385,0.0807723701339,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.042,0.0881153128733,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0455,0.0954582556128,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.049,0.102801198352,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0525,0.110144141092,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.056,0.117487083831,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0595,0.124830026571,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.063,0.13217296931,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0665,0.139515912049,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.07,0.146858854789,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0735,0.154201797528,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.077,0.161544740268,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0805,0.168887683007,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.084,0.176230625747,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0875,0.183573568486,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.091,0.190916511226,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.0945,0.198259453965,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.098,0.205602396704,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1015,0.212945339444,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.105,0.220288282183,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1085,0.227631224923,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.112,0.234974167662,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1155,0.242317110402,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.119,0.249660053141,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1225,0.25700299588,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.126,0.26434593862,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1295,0.271688881359,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.133,0.279031824099,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1365,0.286374766838,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.14,0.293717709578,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1435,0.301060652317,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.147,0.308403595057,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1505,0.315746537796,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.154,0.323089480535,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1575,0.330432423275,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.161,0.337775366014,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1645,0.345118308754,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.168,0.352461251493,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1715,0.359804194233,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.175,0.367147136972,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1785,0.374490079712,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.182,0.381833022451,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1855,0.38917596519,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.189,0.39651890793,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1925,0.403861850669,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.196,0.411204793409,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.1995,0.418547736148,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.203,0.425890678888,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2065,0.433233621627,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.21,0.440576564367,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2135,0.447919507106,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.217,0.455262449845,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2205,0.462605392585,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.224,0.469948335324,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2275,0.477291278064,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.231,0.484634220803,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2345,0.491977163543,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.238,0.499320106282,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2415,0.506663049022,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.245,0.514005991761,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2485,0.5213489345,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.252,0.52869187724,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2555,0.536034819979,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.259,0.543377762719,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2625,0.550720705458,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.266,0.558063648198,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2695,0.565406590937,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.273,0.572749533677,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2765,0.580092476416,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.28,0.587435419155,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2835,0.594778361895,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.287,0.602121304634,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2905,0.609464247374,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.294,0.616807190113,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.2975,0.624150132853,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.301,0.631493075592,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.3045,0.638836018332,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.308,0.646178961071,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.3115,0.65352190381,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.315,0.66086484655,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.3185,0.668207789289,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.322,0.675550732029,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.3255,0.682893674768,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.329,0.690236617508,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.3325,0.697579560247,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.336,0.704922502987,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.3395,0.712265445726,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.343,0.719608388465,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.3465,0.726097942343,5,6,0.8,1
TMSV nulling on-off,non-Gaussian nulling on-off,0.35,0.72756490057,5,6,0.8,1


==> requirements.txt <==
numpy>=2.0
scipy>=1.14
pandas>=2.2
matplotlib>=3.9

